ADMX-Orpheus First Search for 70 $\mu$eV Dark Photon Dark Matter: Detailed Design, Operations, and Analysis

Dark matter makes up 85% of the matter in the universe and 27% of its energy density, but we do not know what comprises dark matter. It is possible that dark matter may be composed of either axions or dark photons, both of which can be detected using an ultra-sensitive microwave cavity known as a haloscope. The haloscope employed by ADMX consists of a cylindrical cavity operating at the TM$_{010}$ mode and is sensitive to the QCD axion with masses of few $\mu$eV. However, this haloscope design becomes challenging to implement for higher masses. This is because higher masses require smaller-diameter cavities, consequently reducing the detection volume which diminishes the detected signal power. ADMX-Orpheus mitigates this issue by operating a tunable, dielectrically-loaded cavity at a higher-order mode, allowing the detection volume to remain large. This paper describes the design, operation, analysis, and results of the inaugural ADMX-Orpheus dark photon search between 65.5 $\mu$eV (15.8 GHz) and 69.3 $\mu$eV (16.8 GHz), as well as future directions for axion searches and for exploring more parameter space.

==> dielectric_resonator.tikz <==
\begin{tikzpicture}[>=stealth]
  \draw [domain=0:pi, samples=50, color=red] plot(\x, {sin(\x r});
  \foreach \x in {1, 2, ..., 9}
  \draw[->, color=red] (\x/10*pi,0) -- (\x/10*pi,{sin(\x/10*pi r)});
  \draw [domain=0:pi/2, samples=50, color=red, shift={(pi,0)}] plot(\x, {-0.5*sin(2*\x r});
  \foreach \x in {1, 2, ..., 4}
  \draw[->, color=red, shift={(pi,0)}] (\x/10*pi,0) -- (\x/10*pi,{-0.5*sin(2*\x/10*pi r)});
  \draw [domain=0:pi, samples=50, color=red, shift={(3*pi/2,0)}] plot(\x, {sin(\x r});
  \foreach \x in {1, 2, ..., 9}
  \draw[->, color=red, , shift={(3*pi/2,0)}] (\x/10*pi,0) -- (\x/10*pi,{sin(\x/10*pi r)});
  \draw [domain=0:pi/2, samples=50, color=red, shift={(5*pi/2,0)}] plot(\x, {-0.5*sin(2*\x r});
  \foreach \x in {1, 2, ..., 4}
  \draw[->, color=red, shift={(5*pi/2,0)}] (\x/10*pi,0) -- (\x/10*pi,{-0.5*sin(2*\x/10*pi r)});
  \draw [domain=0:pi, samples=50, color=red, shift={(3*pi,0)}] plot(\x, {sin(\x r});
  \foreach \x in {1, 2, ..., 9}
  \draw[->, color=red, , shift={(3*pi,0)}] (\x/10*pi,0) -- (\x/10*pi,{sin(\x/10*pi r)});

  \draw[very thick] (0, -1.5) -- (0,1.5) (4*pi, -1.5) -- (4*pi,1.5);
  \foreach \x in {1, 2, ..., 19}
  \draw[->, color=blue, dashed, thick] (\x/5*pi,-1.5) -- (\x/5*pi,1.5);
  \draw[fill=gray, fill opacity=0.2] (pi, -1.5) rectangle (3*pi/2, 1.5);
  \draw[fill=gray, fill opacity=0.2] (5*pi/2, -1.5) rectangle (3*pi, 1.5);
  \draw(1,-0.25) node[red, right] {\huge $\va{E}$};
  \draw (-0.1, 1.6) node[blue, right] {\huge $\va{A}^\prime$};
  \draw (pi, 1) node[right] {\huge $\epsilon_r$};
  \draw (-0.1, 1.6) node[blue, right] {\huge $\va{A}^\prime$};
  \draw (-0.4, 0) node[black, rotate=90] {\large mirror};
  \draw (4*pi+0.3, 0) node[black, rotate=90] {\large mirror};
\end{tikzpicture}



==> prd_changelog.txt <==
66,67d65
< \usepackage{multirow}
< \usepackage{placeins}
138a137,140
> %\begin{abstract}
> %  Microwave cavities have been deployed to search for bosonic dark matter candidates with masses of a few \SI{}{\mu eV}. Unfortunately, these cavities are difficult to implement for higher masses due to the reduced detection volume. ADMX-Orpheus mitigates this issue by operating at a tunable, dielectrically-loaded cavity at a higher-order mode, which allows the detection volume to remain large. The first implementation of ADMX-Orpheus has a tuning range between \SI{15.7}{GHz} and \SI{16.9}{GHz} with a load quality factor of about \SI{e4}, and an effective volume of about $\SI{60}{mL}$. In its inaugural run, ADMX-Orpheus excluded dark photon dark matter (DPDM) between between \SI{65.5}{\mu eV} and \SI{69.3}{\mu eV} with kinetic mixing angles $\SI{e-14}{} < \chi < \SI{e-13}{}$, assuming DPDM is unpolarized.
> %\end{abstract}
> 
140c142
<   Dark matter makes up 85\% of the matter in the universe and 27\% of its energy density, but we don't know what comprises dark matter. It is possible that dark matter is composed of either axions or dark photons, both of which can be detected using an ultra-sensitive microwave cavity known as a haloscope. The haloscope employed by ADMX consists of a cylindrical cavity operating at the TM$_{010}$ mode and is sensitive to the QCD axion with masses of few \si{\mu eV}. However, this haloscope design becomes challenging to implement for higher masses. This is because higher masses require smaller-diameter cavities, consequently reducing the detection volume which diminishes the detected signal power. ADMX-Orpheus mitigates this issue by operating a tunable, dielectrically-loaded cavity at a higher-order mode, allowing the detection volume to remain large. This paper describes the design, operation, analysis, and results of the inaugural ADMX-Orpheus dark photon search between \SI{65.5}{\mu eV} (\SI{15.8}{GHz}) and \SI{69.3}{\mu eV} (\SI{16.8}{GHz}), as well as future directions for axion searches and for exploring more parameter space.
---
>   Dark matter makes up 85\% of the matter in the universe and 27\% of its energy density, but we don't know what comprises dark matter. It is possible that dark matter may be composed of either axions or dark photons, both of which can be detected using an ultra-sensitive microwave cavity known as a haloscope. The haloscope employed by ADMX consists of a cylindrical cavity operating at the TM$_{010}$ mode and is sensitive to the QCD axion with masses of few \si{\mu eV}. However, this haloscope design becomes challenging to implement for higher masses. This is because higher masses require smaller-diameter cavities, consequently reducing the detection volume which diminishes the detected signal power. ADMX-Orpheus mitigates this issue by operating a tunable, dielectrically-loaded cavity at a higher-order mode, allowing the detection volume to remain large. This paper describes the design, operation, analysis, and results of the inaugural ADMX-Orpheus dark photon search between \SI{65.5}{\mu eV} (\SI{15.8}{GHz}) and \SI{69.3}{\mu eV} (\SI{16.8}{GHz}), as well as future directions for axion searches and for exploring more parameter space.
149c151
< Dark matter is the non-luminous, non-absorbing matter that makes up about 84.4\% of the matter of the universe and 26.4\% of its energy density~\cite{Zyla:2020zbs}. The Lambda cold dark matter ($\Lambda$CDM) model describes dark matter as feebly interacting, non-relativistic, and stable on cosmological timescales. The evidence for dark matter is abundant and includes the galactic rotation curves~\cite{Rubin:1982kyu,10.1093/mnras/249.3.523}, gravitational lensing~\cite{1998gravitational_lensing,10.1093/mnras/stw3385}, the bullet cluster~\cite{Markevitch_2004}, and the cosmic microwave background~\cite{2020Planck}. However, little is known about the nature of dark matter or what constitutes it. Many hypothetical candidates include WIMPS, sterile neutrinos, axions, axion-like particles, and dark photons~\cite{Zyla:2020zbs}. Dark matter may be made up of a combination of many of these particles (a dark sector).
---
> Dark matter is the non-luminous, non-absorbing matter that makes up about 84.4\% of the matter of the universe and 26.4\% of its energy density~\cite{Zyla:2020zbs}. The Lambda cold dark matter ($\Lambda$CDM) model describes dark matter as feebly interacting, non-relativistic, and stable on cosmological timescales. The evidence for dark matter is abundant and includes the galactic rotation curves~\cite{Rubin:1982kyu,10.1093/mnras/249.3.523}, gravitational lensing~\cite{1998gravitational_lensing,10.1093/mnras/stw3385}, the bullet cluster~\cite{Markevitch_2004}, and the cosmic microwave background~\cite{2020Planck}. However, not much is known about the nature of dark matter or what constitutes it. Many hypothetical candidates include WIMPS, sterile neutrinos, axions, axion-like particles, and dark photons~\cite{Zyla:2020zbs}. Dark matter may be made up of a combination of many of these particles (a dark sector).
153c155
< A subset of dark matter candidates can be wavelike. Examples of wavelike dark matter include axions, axion-like particles (ALPs), and dark photons~\cite{Arias_2012, hui2021wave, essig2013dark, Zyla:2020zbs}. Axions are a compelling candidate because they solve an outstanding problem in particle physics known as the Strong CP problem~\cite{PhysRevLett.38.1440, PhysRevLett.40.279, PhysRevLett.40.223}. ALPs arise naturally from string theory, and dark photons arise from the simplest extension to the Standard Model (SM). 
---
> A subset of dark matter candidates can be wavelike: axions, axion-like particles (ALPs), and dark photons~\cite{Arias_2012, hui2021wave, essig2013dark, Zyla:2020zbs}. Axions are a compelling candidate because they solve an outstanding problem in particle physics known as the Strong CP problem~\cite{PhysRevLett.38.1440, PhysRevLett.40.279, PhysRevLett.40.223}. ALPs arise naturally from string theory, and dark photons arise from the simplest extension to the Standard Model (SM). 
157c159
< \begin{align}
---
> \begin{align*}
160,161c162,163
< \end{align}
< where $F_1^{\mu \nu}$ is the electromagnetic field tensor, $F_2^{\mu \nu}$ is the dark photon field tensor, $\chi$ is the kinetic mixing strength, $m_{\Ap}$ is the DP mass, and $\Ap$ is the DP gauge field. The consequence is that the dark photon and SM photon can oscillate into each other (reminiscent of neutrino oscillations)\footnote{More rigorously, the dark photon generates an effective current which can generate electromagnetic fields depending on the boundary condition.}. The photon frequency $f$ is related to the dark photon energy $E_{\Ap}$ by the relationship $f= E_{\Ap}$ (using natural units).  
---
> \end{align*}
> where $F_1^{\mu \nu}$ is the electromagnetic field tensor, $F_2^{\mu \nu}$ is the dark photon field tensor, $\chi$ is the kinetic mixing angle, $m_{\Ap}$ is the DP mass, and $\Ap$ is the DP gauge field. The consequence is that the dark photon and SM photon can oscillate into each other (reminiscent of neutrino oscillations). 
171c173
< Another mechanism is the misalignment mechanism that is similar to that for axions~\cite{PRESKILL1983127}. However, the misalignment mechanism would inefficiently produce dark photon CDM. Due to its vector nature, the dark photon would have its energy density redshifted as the universe expands (in the same way SM photons redshift during cosmic expansion) and would not contribute to the energy density of matter $\Omega_m$~\cite{PhysRevD.104.095029, Arias_2012}. A nonminimal coupling to gravity needs to be invoked for the misalignment mechanism to generate the correct relic abundance. This leads to instabilities in the longitudinal DP mode, resulting in dark photons with a fixed polarization within a cosmological horizon. Dark photons can also be produced from topological defects like cosmic strings~\cite{PhysRevD.99.063529}. They may also be produced thermally through processes like $e^- + \gamma \rightarrow e^- + \Ap$~\cite{PhysRevD.101.063030}. However, due to the small coupling to SM particles, this process would be inefficient and not produce the observed abundance of dark matter.
---
> Another mechanism is the misalignment mechanism that is similar to that for axions~\cite{PRESKILL1983127}. However, the misalignment mechanism would inefficiently produce dark photon CDM. Due to its vector nature, the dark photon would have its energy density redshifted as the universe expands (in the same way SM photons redshift during cosmic expansion) and would not contribute to the energy density of matter $\Omega_m$. A nonminimal coupling to gravity needs to be invoked for the misalignment mechanism to generate the correct relic abundance. This leads to instabilities in the longitudinal DP mode, resulting in dark photons with a fixed polarization within a cosmological horizon~\cite{PhysRevD.104.095029}. Dark photons can also be produced from topological defects like cosmic strings. They may also be produced thermally through processes like $e^- + \gamma \rightarrow e^- + \Ap$~\cite{PhysRevD.101.063030}. However, due to the small coupling to SM particles, this process would be inefficient and not produce the observed abundance of dark matter.
173c175
< This paper serves as a detailed companion to Ref.~\cite{OrpheusPRL}. Section~\ref{sec:dielectric_haloscope} motivates the use of dielectric cavities for $\mathcal{O}\left(\SI{100}{\mu eV}\right)$ wavelike dark matter searches and describes the Orpheus experiment on a conceptual level. Section~\ref{sec:cavity} describes the Orpheus electromagnetic design.  Section~\ref{sec:mechanics} describes the mechanical design. Section~\ref{sec:operations} describes the electronics, software controls, and experimental procedures. Section~\ref{sec:analysis} describes the analysis of the data collected from the inaugural dark photon search used to exclude dark photon dark matter with kinetic mixing strength $\chi > \num{1e-13}$ between \SI{65.5}{\mu eV} and \SI{69.3}{\mu eV}. This section also describes the electrodynamic simulation and characterization of the Orpheus cavity. Finally, Section~\ref{sec:future} discusses the possibility of using the Orpheus experiment to search for the QCD axion.
---
> This paper serves as a detailed companion to Ref.~\cite{OrpheusPRL}. Section~\ref{sec:dielectric_haloscope} motivates the use of dielectric cavities for $\mathcal{O}\left(\SI{100}{\mu eV}\right)$ wavelike dark matter searches and describes the Orpheus experiment on a conceptual level. Section~\ref{sec:cavity} describes the Orpheus electromagnetic design.  Section~\ref{sec:mechanics} describes the mechanical design. Section~\ref{sec:operations} describes the electronics, software controls, and experimental procedures. Section~\ref{sec:analysis} describes the analysis of the data collected from the inaugural dark photon search used to exclude dark photon dark matter with kinetic mixing angle $\chi > \num{1e-13}$ between \SI{65.5}{\mu eV} and \SI{69.3}{\mu eV}. This section also  describes the electrodynamic simulation and characterization of the Orpheus cavity. Finally, Section~\ref{sec:future} discusses the possibility of using the Orpheus experiment to search for the QCD axion.
193c195
< Haloscope experiments search for dark matter as a spectrally-narrow power excess over a thermal noise floor. The noise power $P_n$ is composed of the cavity's blackbody radiation and the added Johnson noise from the receiver that extracts power from the cavity. The noise power is written as $P_n=G k_b b T_n$, where $h$ is Planck's constant, $k_b$ is the Boltzmann constant, $G$ is the system gain, $b$ is the frequency bin width, and $T_n$ is the system noise temperature referenced to the cavity. The measured $P_n$ is often the average of thousands of power spectra and consequently follows the Central Limit Theorem, so $\sigma_{P_n} = P_n/\sqrt{N}$, where N is the number of averaged spectra. The number of spectra is $N = b \Delta t$, where $\Delta t$ is the integration time. The SNR for a haloscope signal is $\snr = P_S/\sigma_{P_n} = (P_S/P_n)\sqrt{b \Delta t}$.  If $Q_L < Q_{DM}$, a haloscope is sensitive to dark matter within its cavity bandwidth ${\Delta f = f_0/Q_L}$. The instantaneous scan rate is then
---
> Haloscope experiments search for dark matter as a spectrally-narrow power excess over a thermal noise floor. The noise power $P_n$ is composed of the cavity's blackbody radiation and the added Johnson noise from the receiver that extracts power from the cavity. In the Raleigh-Jeans limit ($k_b T_{sys} >> hf$), the noise power is written as $P_n=G k_b b T_{sys}$, where $h$ is Planck's constant, $k_b$ is the Boltzmann constant, $G$ is the system gain, and $T_{sys}$ is the system noise temperature referenced to the cavity. The measured $P_n$ is often the average of thousands of power spectra and consequently follows the Central Limit Theorem, so $\sigma_{P_n} = P_n/\sqrt{N}$, where N is the number of averaged spectra. The number of spectra is $N = b \Delta t$, where $b$ is the frequency bin width, and $\Delta t$ is the integration time. The SNR for a haloscope signal is $\snr = P_S/\sigma_{P_n} = (P_S/P_n)\sqrt{b \Delta t}$.  If $Q_L < Q_{DM}$, a haloscope is sensitive to dark matter within its cavity bandwidth ${\Delta f = f_0/Q_L}$. The instantaneous scan rate is then
197d198
<   \label{eqn:scan_rate}
210c211
< Established programs like ADMX use haloscopes consisting of a cylindrical cavity inside a solenoid field and operate at the TM$_{010}$ mode to search for QCD axions with masses around a few \si{\mu eV}~\cite{PhysRevLett.120.151301, PhysRevLett.124.101303, PhysRevLett.127.261803}. Unfortunately, this haloscope design becomes increasingly difficult to implement at higher frequencies. Increasing mass corresponds to higher frequency photons. Operating at the TM$_{010}$ mode would require smaller-diameter cavities, and a smaller cavity volume reduces the detector signal power. The volume would scale by $V_{eff} \propto f^{-3}$ if one wanted to keep the same aspect ratio. Furthermore, the anomalous skin effect causes the unloaded quality factor $Q_0$ to decrease with frequency, further decreasing the signal power. The surface resistivity is $R_s \propto f^{2/3}$~\cite{chambers1952anomalous, pippard1947surface, chou1995anomalous}, so $Q_0 \propto f^{-2/3}$. The quantum noise limit also increases linearly with $f$. The combination of these effects causes the axion signal power to scale as $P_s \propto f^{-3.66}$ and the scan rate to scale as $\dv{f}{t} \propto f^{-8.66}$. To put this in perspective, for Run 1B, ADMX employed a \SI{136}{L} cylindrical cavity that resulted in an axion signal power of about ${P_a = \SI{2.2e-23}{W}}$ and a scan rate $df/dt = \SI{543}{MHz/yr}$ operating at around \SI{740}{MHz}~\cite{PhysRevD.103.032002}. At \SI{15}{GHz}, $\veff$ would scale to \SI{6.53}{mL}, the $P_a$ would scale to \SI{3.62e-28}{W}, and $df/dt$ would scale to \SI{2.6}{mHz/year}. Thus it would be challenging to implement a cylindrical cavity haloscope operating at the TM$_{010}$ mode to search for DFSZ axions beyond \SI{10}{GHz}. 
---
> Established programs like ADMX use haloscopes consisting of a cylindrical cavity inside a solenoid field and operate at the TM$_{010}$ mode to search for QCD axions with masses around a few \si{\mu eV}~\cite{PhysRevLett.120.151301, PhysRevLett.124.101303, PhysRevLett.127.261803}. Unfortunately, this haloscope design becomes increasingly difficult to implement at higher frequencies. Increasing mass corresponds to higher frequency photons. Operating at the TM$_{010}$ mode would require smaller-diameter cavities, and a smaller cavity volume reduces the detector signal power. The volume would scale by $V_{eff} \propto f^{-3}$ if one wanted to keep the same aspect ratio. Furthermore, the anomalous skin effect causes the unloaded Q ($Q_u$) to decrease with frequency, further decreasing the signal power. The surface resistivity is $R_s \propto f^{2/3}$~\cite{chambers1952anomalous, pippard1947surface, chou1995anomalous}, so $Q_u \propto f^{-2/3}$. The quantum noise limit also increases linearly with $f$. The combination of these effects causes the axion signal power to scale as $P_s \propto f^{-3.66}$ and the scan rate to scale as $\dv{f}{t} \propto f^{-8.66}$. To put this in perspective, for Run 1B, ADMX employed a \SI{136}{L} cylindrical cavity that resulted in an axion signal power of about $P_a = \SI{2.2e-23}{W}$ and a scan rate $\dfdt = \SI{543}{MHz/yr}$ operating at around \SI{740}{MHz}~\cite{PhysRevD.103.032002}. At \SI{15}{GHz}, the signal power would scale to \SI{3.62e-28}{W} and the scan rate would scale to \SI{2.6}{mHz/year}. Thus it would be challenging to implement a cylindrical cavity haloscope operating at the TM$_{010}$ mode to search for DFSZ axions beyond \SI{10}{GHz}. 
212c213
< The detection volume can be increased by combining many cylindrical cavities. This is the plan for future ADMX runs~\cite{10.1007/978-3-030-43761-9_7}. However, once the frequency approaches \SI{15}{GHz}, the freespace wavelength is about \SI{1}{cm}. To have $\veff = \SI{1}{L}$, one would need to coherently power combine more than \num{1000} cylindrical cavities. Instrumenting and operating these many cavities in a coordinated way is challenging with current technology.
---
> The detection volume can be increased by combining many cylindrical cavities. This is the plan for future ADMX runs~\cite{10.1007/978-3-030-43761-9_7}. However, once the frequency approaches \SI{15}{GHz}, the freespace wavelength is about \SI{1}{cm}. To have $\veff = \SI{1}{L}$, one would need to coherently power combine more than 1000 cylindrical cavities. Instrumenting and operating these many cavities in a coordinated way is challenging with current technology.
214,218c215
< One can keep the cavity volume large and operate at a higher-order mode. But without further measures, the cavity modes would couple poorly to dark photons or axions.  Let $\vu{d}$ be the polarization of either $\vb{B}_0$ in an axion search or $\vb{\Ap}$ in a dark photon search. For higher-order modes, the spatial oscillations in $\va{E}$ result in $\veff \propto \qty|\int dV {\vb{E}\vdot \vu{d} }| \approx 0$, even though the physical volume is large. Thus, there is little benefit to operating an empty cylindrical cavity at a higher-order mode.
< 
< As a concrete example, the ORGAN experiment~\cite{MCALLISTER201767} operates at the TM$_{020}$ mode at a fixed frequency ${f_0 = \SI{26.5}{GHz}}$. The form factor is defined as $C \equiv \veff/V$, where V is the physical volume of the cavity. This iteration of ORGAN has $C=0.13, V_c = \SI{7.78}{mL}$, resulting in $\veff \approx \SI{1}{mL}$. Table 1 of reference~\cite{MCALLISTER201767} demonstrates that for a fixed frequency $f_0$, $\veff$ remains fixed at $\sim \SI{1}{mL}$ for the TM$_{010}$, TM$_{020}$, and TM$_{030}$ modes even though the physical volume has increased. However, $Q_L$ becomes worse with higher order modes. 
< 
< Fortunately, the coupling of higher-order modes to dark matter can increase when dielectrics are placed inside the cavity. Dielectrics suppress electric fields. If dielectrics are placed strategically, then the overlap between $\vb{E}$ and $\vu{d}$ is greater than zero, as shown in Fig.~\ref{fig:dielectric_haloscope}. Because the cavity size is no longer constrained by the photon wavelength, the effective volume can become arbitrarily large, and the dark matter signal power is greater than what it would have been for a cylindrical cavity operating at the TM$_{010}$ mode. This makes higher-order mode dielectric cavities suitable for higher-frequency dark matter searches.
---
> One can keep the cavity volume large and operate at a higher-order mode. But without further measures, the cavity modes would couple poorly to dark photons or axions. Let $\vu{d}$ be the polarization of either $\vb{B}_0$ in an axion search or $\vb{\Ap}$ in a dark photon search. For higher-order modes, the spatial oscillations in $\va{E}$ result in $\veff \propto \qty|\int dV {\vb{E}\vdot \vu{d} }| \approx 0$, even though the physical volume is large. Thus, there is little benefit to operating an empty cylindrical cavity at a higher-order mode.
228a226
> Fortunately, higher-order modes can couple to dark matter when dielectrics are placed inside the cavity. Dielectrics suppress electric fields. If dielectrics are placed strategically, then the overlap between $\vb{E}$ and $\vu{d}$ is greater than zero, as shown in Fig.~\ref{fig:dielectric_haloscope}. Because the cavity size is no longer constrained by the photon wavelength, the effective volume can become arbitrarily large, and the dark matter signal power is greater than what it would have been for a cylindrical cavity operating at the TM$_{010}$ mode. This makes higher-order mode, dielectric cavities suitable for higher-frequency dark matter searches.
229a228
> %\todo{make this paragraph smoother}
231a231
> %\todo{make this paragraph smoother}
234c234
< However, this experiment has many challenges. First, the optics should be designed so that the \tem mode has a  \SI{1}{GHz} tuning range. This includes choosing the right radius of curvature for the Fabry-Perot mirrors and appropriate dielectric thicknesses. In addition, the mechanical design for such a cavity is complicated because there are many moving parts that have to work in a cryogenic environment. Finally, in addition to ohmic losses, both diffraction and dielectric losses will decrease the quality factor\footnote{This iteration of Orpheus achieved $Q_L\approx 10000$. However, this cavity electrodynamic design has not yet been optimized. The literature suggests that quality factors of \num{5e4}~\cite{Dunseith_2015} and even \num{2e5}~\cite{Clarke_1982} are achievable for GHz range Fabry-Perot cavities.}.
---
> However, this experiment has many challenges. First, the optics should be designed so that the \tem mode has a  \SI{1}{GHz} tuning range. This includes choosing the right radius of curvature for the Fabry-Perot mirrors and appropriate dielectric thicknesses. In addition, the mechanical design for such a cavity is complicated because there are many moving parts that have to work in a cryogenic environment. Finally, both diffraction and dielectric losses will decrease the resonator Q.
242c242
< The dielectric plates consist of 99.5\% alumina sheets purchased from Superior Technical Ceramic. The alumina plates are about $\SI{151.6}{mm}\times\SI{151.6}{mm}\times\SI{3}{mm}$. The plates are octagonal to approximate a circular shape, but the straight lines are easier to machine. The dielectric constant is $\epsilon_r = 9.8$ and the loss tangent is $\tan\delta < 0.0001$~\cite{stc_alumina}. The dielectric plates are \SI{3}{mm} thick because that is approximately half a wavelength inside a $\epsilon_r = 9.8$ dielectric at \SI{16.5}{GHz}.
---
> The dielectric plates consist of 99.5\% alumina sheets purchased from Superior Technical Ceramic. The alumina plates are about $\SI{151.6}{mm}\times\SI{151.6}{mm}\times\SI{3}{mm}$. The plates are octagonal to approximate a circular shape, but the straight lines are easier to machine. The dielectric constant is $\epsilon_r = 9.8$ and the loss tangent is $\tan\delta < 0.0001$\cite{stc_alumina}. The dielectric plates are \SI{3}{mm} thick because that is approximately half a wavelength inside a $\epsilon_r = 9.8$ dielectric at \SI{16.5}{GHz}.
249c249
<   \includegraphics[height=50 mm]{15p97GHz15p4919cm_field_arrows.png}
---
>   \includegraphics[height=50 mm]{15p97GHz15p4919cm_field.png}
255c255
< The \tem mode is designed to be the mode of interest. The mode has 19 antinodes (or half-wavelengths) across the cavity, and a dielectric plate is placed every fourth antinode, as shown in Fig.~\ref{fig:orpheus_simulations1}\footnote{Orpheus would have a larger $\veff$ if dielectric plates were placed every other antinode, but the mechanical design would be more challenging.} The amplitude of the field along the transverse plane follows a Gaussian function.
---
> The \tem mode is designed to be the mode of interest. The mode has 19 antinodes (or half-wavelengths) across the cavity, and a dielectric plate is placed every fourth antinode, as shown in Fig.~\ref{fig:orpheus_simulations1}.
257c257
< Power is both injected into and extracted from the cavity via aperture coupling connected to WR-62 rectangular waveguides. There are two apertures that make up the strongly-coupled port and the weakly-coupled port. The strongly coupled port consists of an aperture \SI{5.4}{mm} in diameter and \SI{3.8}{mm} thick located on the flat mirror. This was empirically determined to have an acceptable $\beta$ without too much detriment to the mechanical stability or $Q_0$. The weakly-coupled port consists of an aperture \SI{4.0}{mm} in diameter and about \SI{3.8}{mm} thick.
---
> Power is both injected into and extracted from the cavity via aperture coupling connected to WR-62 rectangular waveguides. There are two apertures that make up the strongly-coupled port and the weakly-coupled port. The strongly coupled port consists of an aperture \SI{5.4}{mm} in diameter and \SI{3.8}{mm} thick located on the flat mirror. This was empirically determined to have an acceptable $\beta$ without too much detriment to the mechanical stability or $Q_u$. The weakly-coupled port consists of an aperture \SI{4.0386}{mm} in diameter and about \SI{3.8}{mm} thick.
263,264c263,264
<   &\abs{T}^2 = \frac{\delta_y}{1+4\Delta^2} + C_1\label{eqn:lorentzian_transmission}\\
<   &\abs{\Gamma}^2 = -\frac{\delta_y}{1+4\Delta^2} + C_2\label{eqn:lorentzian_reflection}
---
>   &\abs{T}^2 = \frac{\delta y}{1+4\Delta^2} + C_1\label{eqn:lorentzian_transmission}\\
>   &\abs{\Gamma}^2 = -\frac{\delta y}{1+4\Delta^2} + C_2\label{eqn:lorentzian_reflection}
275,276c275,276
<    \frac{1-{\abs{\Gamma_c(f_0)}}}{1+\abs{\Gamma_c(f_0)}} & \text{if undercoupled} \\
<    \frac{1+\abs{\Gamma_c(f_0)}}{1-\abs{\Gamma_c(f_0)}} & \text{if overcoupled} 
---
>    \frac{1-{\abs{\Gamma_c(f_0)}}}{1+\abs{\Gamma_c(f_0)}} & \text{if } \beta \leq 1 \\
>    \frac{1+\abs{\Gamma_c(f_0)}}{1-\abs{\Gamma_c(f_0)}} & \text{if } \beta \geq 1
279,281c279
< where $\Gamma_c$ is the reflection coefficient of the strongly-coupled port. Note that the measured $S_{11}$ is affected by the transfer function of the network connected to the cavity, and this effect must be removed to obtain $\Gamma_c$. $\Gamma_c(f_0)$ can be obtained from the fitting parameters in Equation~\ref{eqn:lorentzian_reflection}, $\Gamma_c(f_0) = \sqrt{1-\delta_y/C_2}$.
< 
< Once $Q_L$ and $\beta$ are extracted, the intrinsic quality factor $Q_0$ can be calculated with $Q_0 = Q_L(1+\beta)$.
---
> where $\Gamma_c$ is the reflection coefficient of the strongly-coupled port. Note that the measured $S_{11}$ is affected by the transfer function of the network connected to the cavity, and this effect must be removed to obtain $\Gamma_c$. $\Gamma_c(f_0)$ can be obtained from the fitting parameters in Equation~\ref{eqn:lorentzian_reflection}, $\Gamma_c = \sqrt{1-\delta y/C_2}$.
290c288
<   \includegraphics[width=0.95\linewidth]{Alumina_Holder_Assembly_for_paper.pdf}
---
>   \includegraphics[width=0.95\linewidth]{figures/Alumina_Holder_Assembly_for_paper.pdf}
310c308
< The cavity is shown in Fig.~\ref{fig:orpheus_cavity_cad}. The cavity tunes accurately and maintains good alignment while tuning. Measurements with a circular bubble level demonstrated that plates did not tilt more than 0.5\degree. Measurements demonstrated that the position error was often around \SI{0.2}{mm} and rarely exceeded \SI{0.4}{mm}. These possible misalignments increase the uncertainty in $\veff$ (See Section~\ref{sec:position_error} for more details). 
---
> The cavity is shown in Fig.~\ref{fig:orpheus_cavity_cad}. The cavity tunes accurately and maintains good alignment while tuning. Measurements with a circular bubble level demonstrated that plates did not tilt more than 0.5\degree. Measurements demonstrated that the position error was often around \SI{0.2}{mm} and rarely exceeded \SI{0.4}{mm}. These possible misalignments increase the uncertainty in $\veff$. 
350c348
< Unfortunately, several preventable mechanical alignment issues caused motor stalls and thermal gradient issues (see Fig.~\ref{fig:temp_v_time}) that increased the noise power and uncertainty of the noise power (see Section~\ref{sec:parameter_extraction}) and limited the total data-taking time to two days. These issues are talked about in detail in~\cite{cervantes2021search} and will be addressed before the next run.
---
> Unfortunately, several preventable mechanical alignment issues caused motor stalls and thermal gradient issues that increased the noise power and limited the total data-taking time to two days. These issues are talked about in detail in~\cite{cervantes2021search} and will be addressed before the next run.
367,372d364
< The VNA output power is set to \SI{-5}{dBm}. During a reflection measurement, this power is reflected off the cavity and into the first stage amplifier. To prevent saturation of this amplifier, a 30 dB cryogenic attenuator is connected to the coupled port of the crossguide coupler (Fig.~\ref{fig:cold_electronics}). The amplifier was confirmed to not be saturated by varying the VNA output power and observing that the transmission and reflection measurements were not changed.
< 
< The cryogenic attenuator also attenuates the room-temperature thermal noise that is injected by the VNA into the directional coupler.
< 
< The cavity temperature $T_{cav}$ must be measured to calculate the system noise temperature $T_n$. The temperatures of the flat mirror and curved mirror are monitored with calibrated Lakeshore cernox resistors, model: CX-1010-AA-0.1L. The temperature sensors are bolted on the flat mirror holder and curved mirror holder with a layer of Apiezon N grease between the mating surfaces. The resistance is measured by the Agilent 34970A multiplexer using a  4-wire measurement. The uncertainty of the measurements is thought to be \SI{5}{mK} from Lakeshore specifications~\cite{lakeshore_2022}. It is possible that the temperature sensors have poor thermal contact with the mirrors. In this case, the measured temperature is an overestimate, and the extracted systen noise temperature is a conservative overestimate.
< 
386,388c378
< After the RF signal is multiplied by the local oscillator signal, the resulting signal passes through a low-pass filter, and only the IF frequency survives. There is an attenuator between the mixer and low-pass filter to eliminate standing waves which may cause the filter to detune. After this, the IF signal passes through a series of IF amplifiers and bandpass filters. The IF amplifiers amplify the IF signal to the input range of the digitizer card, and the bandpass filters attenuate noise outside the frequency of interest. The amplified IF signal then goes to a directional coupler. The coupled port is connected to a power detector (ZX47-50+), allowing for the real-time measurement of the IF signal power. The directional coupler's through port is connected to the Alazartech digitizer card (ATS9462), a 16-bit digitizer with a input range of $\pm\SI{200}{mV}$ to $\pm\SI{16}{V}$
< 
< The Alazartech digitizer is set to a sampling rate of \SI{125}{MSPS}. This rate is chosen so that the Nyquist frequency is well above the IF band. Each subspectrum contained \num{50000} time samples, resulting in a \SI{2.5}{kHz} bin width. Depending on the run settings, each spectrum is either the average of \num{75000} (30 seconds) subspectra or \num{250000} (100 seconds) subspectra. No window function is applied to each subspectrum (equivalently, a rectangular window is applied).  
---
> After the RF signal is multiplied by the local oscillator signal, the resulting signal passes through a low-pass filter, and only the IF frequency survives. There is an attenuator between the mixer and low-pass filter to eliminate standing waves which may cause the filter to detune. After this, the IF signal passes through a series of IF amplifiers and bandpass filters. The IF amplifiers amplify the IF signal to the dynamic range of the digitizer card, and the bandpass filters attenuate noise outside the frequency of interest. The amplified IF signal then goes to a directional coupler. The coupled port is connected to a power detector (ZX47-50+), allowing for the real-time measurement of the IF signal power. The directional coupler's through port is connected to the Alazartech digitizer card (ATS9462), a 16-bit digitizer with a dynamic range of $\pm\SI{200}{mV}$ to $\pm\SI{16}{V}$
390,393c380
< %The cascade analysis in Table~\ref{tab:cascade} shows that the gain from the RF and IF electronics is about \SI{140}{dB}. For $T_n \approx \SI{10}{K}$ and bin width $b = \SI{2.5}{kHz}$, the noise power without the system gain is $P_n = k_B T_nb  \approx \SI{-155}{dBm}$. Thus the noise power measured by the digitizer is $P_n = \SI{21.8}{dB} = \SI{8}{V_{p-p}}$ and is within the dynamic range of the digitizer.
< The cascade analysis in Table~\ref{tab:cascade} shows that the gain from the RF and IF electronics is about \SI{140}{dB}. For $T_n \approx \SI{10}{K}$, the noise power without the system gain integrated over the $\SI{10}{MHz}$ IF bandwidth is $P_n \approx \SI{-119}{dBm}$. Thus the noise power measured by the digitizer is $P_n = \SI{21}{dB}$. The digitizer has a $\SI{50}{\ohm}$ impedance, so the measured voltage is $\SI{7.4}{V_{p-p}}$, which is well within the maximum input range of the digitizer. 
< 
< The digitizer was also confirmed to be configured properly for the measurement by injecting a large SNR signal into the weakly-coupled port of the cavity and observing that the digitized signal was not clipped or compressed. The digitized power was also linear with small perturbations in the cavity temperature, further demonstrating that the digitizer is appropriately configured to detect small power excesses deposited from the dark matter halo\footnote{The digitized power is not linear with large perturbations in cavity temperature because the amplifier gain changes with temperature.}.
---
> The Alazartech digitizer is set to a sampling rate of \SI{125}{MSPS}. This rate is chosen so that the Nyquist frequency is well above the IF band. Each subspectrum contained \num[group-separator={,}]{50000} time samples, resulting in a \SI{2.5}{kHz} bin width. Depending on the run settings, each spectrum is either the average of \num[group-separator={,}]{75000} (30 seconds) subspectra or \num[group-separator={,}]{250000} (100 seconds) subspectra. No window function is applied to each subspectrum (equivalently, a rectangular window is applied).  
394a382
> The cascade analysis in Table~\ref{tab:cascade} shows that the gain from the RF and IF electronics is about \SI{140}{dB}. For $T_n \approx \SI{11}{K}$ and bin width $b = \SI{2.5}{kHz}$, the noise power without the system gain is $P_n = k_B T_nb  = \SI{-118}{dBm}$. Thus the noise power measured by the digitizer is $P_n = \SI{21.8}{dB} = \SI{8}{V_{p-p}}$ and is within the dynamic range of the digitizer.
398,426c386,413
< \resizebox{\textwidth}{!}{%
<   %\begin{tabular}{lllp{3.5cm}p{3.5cm}p{3.5cm}p{3.5cm}}
<   \begin{tabular}{lllllll}
< \textbf{Part Description}                                                          & \textbf{Vendor}     & \textbf{Part Number} & \textbf{Relative Gain (dB)} & \textbf{Absolute Gain (dB)} & \textbf{Device Noise Temp. (K)} & \textbf{Cascaded Noise Temp. (K)} \\
< LNF-LNC6\_20C s/n 1556Z                                                            & Low Noise Factory   &                      & 33                           & 33                     & 4.7                                 & 9.4                  \\
< SMA Male to SMA Male Cable Using RG405 Coax, RoHS                                  & Pasternack          & PE3818LF-72          & -7.6                         & 25.4                   & 0                                 & 9.4                    \\
< C3146 SMA Hermetic Bulkhead Adapter 18Ghz                    			   & Centric RF          & C3146                & -0.2                         & 25.2                   & 0                                 & 9.4                   \\
< Low Loss Test Cable 12 Inch Length, PE-P142LL Coax 				   & Pasternack          & PE341-12             & -0.8                        & 24.4                  & 0                                 & 9.4                   \\
< Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-SBSMR+           & -0.3                         & 24.1                  & 0                                 & 9.4                    \\
< LNF-LNR6\_20A\_SV s/n 1257Z                                                        & Low Noise Factory   &                      & 32                           & 56.1                  & 100                               & 9.7                    \\
< Right Angle Semi-Flexible Cable                                     		   & Pasternack          & PE39417-6            & -2                           & 54.1                  &                                   & 9.7                       \\
< Wideband Microwave Amplifier 6 to 18 GHz                                           & Minicircuits        & ZX60-183-S+          & 24                           & 78.1                  & 1400                            & 9.7                    \\
< Semi-Flexible Cable                               				   & Pasternack          & PE39417-9            & -3                           & 75.1                  &                                   & 9.7	\\
< Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-4SM+             & -0.4                        & 74.7                   & 0                                 & 9.7                    \\
< Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-4SM+             & -0.4                        & 74.3                  & 0                                 & 9.7                    \\
< DC–18 GHz/DC-22 GHz SPDT Coaxial Switch                          		   & Teledyne            & CCR-33S/CR-33S       & -0.4                         & 73.9                  & 0                                 & 9.7  \\
< Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-2SM+             & -0.3                        & 73.6                   & 0                                 & 9.7                    \\
< IMAGE-REJECT MIXER 14.0 – 18.0 GHz                                                 & Polyphase Microwave & IRM140180B           & -8.5                         & 65.1                   & 3400                            & 9.7                    \\
< 3 dB Fixed Attenuator                                                              & Pasternack          & PE7005-3             & -3                           & 62.1                   & 0                                 & 9.7                    \\
< Low Pass Filter                                                                    & Minicircuits        & ZX75LP-50-S+         & -1.4                        & 60.7                  & 0                                 & 9.7                    \\
< Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-2SM+             & -0.3                        & 60.4                   & 0                                 & 9.7                    \\
< Lumped LC Band Pass Filter, 24 - 35 MHz, 50$\Omega$                                & Minicircuits        & SBP-29+              & -0.9                        & 59.5                  & 0                                 & 9.7                    \\
< Low Noise Amplifier, 0.1 - 500 MHz, 50$\Omega$                                     & Minicircuits        & ZFL-500LN+           & 28                           & 87.7                  & 275                               & 9.7                    \\
< Lumped LC Band Pass Filter, 24 - 35 MHz, 50$\Omega$                                & Minicircuits        & SBP-29+              & -0.9                        & 86.9                  & 0                                 & 9.7                    \\
< Low Noise Amplifier, 0.1 - 500 MHz, 50$\Omega$                                     & Minicircuits        & ZFL-500LN+           & 28                           & 115.9                 & 275                               & 9.7                    \\
< Lumped LC Band Pass Filter, 24 - 35 MHz, 50$\Omega$                                & Minicircuits        & SBP-29+              & -0.9                        & 114.2                 & 0                                 & 9.7                    \\
< Low Noise Amplifier, 0.1 - 500 MHz, 50$\Omega$                                     & Minicircuits        & ZFL-500LN+           & 28                           & 142.4                 & 275                               & 9.7                    \\
< Lumped LC Band Pass Filter, 24 - 35 MHz, 50$\Omega$                                & Minicircuits        & SBP-29+              & -0.9                        & 141.5                 & 0                                 & 9.7                    \\
< 17.5 dB Directional Coupler, 5 - 2000 MHz, 50$\Omega$                              & Minicircuits        & ZX30-17-5-S+         & -0.7                         & 140.8                 & 0                                 & 9.7                   
---
> \resizebox{0.95\textwidth}{!}{%
>   \begin{tabular}{lllp{3cm}lp{3cm}l}
> \textbf{Part Description}                                                          & \textbf{Vendor}     & \textbf{Part Number} & \textbf{Relative Power Gain} & \textbf{Absolute Gain} & \textbf{Device Noise Temperature} & \textbf{Cascaded Noise Temperature} \\
> LNF-LNC6\_20C s/n 1556Z                                                            & Low Noise Factory   &                      & 33                           & 33                     & 6                                 & 10.5                                \\
> SMA Male to SMA Male Cable Using RG405 Coax, RoHS                                  & Pasternack          & PE3818LF-72          & -7.6                         & 25.4                   & 0                                 & 10.5                                \\
> C3146 SMA Hermetic Bulkhead Adapter 18Ghz                    & Centric RF          & C3146                & -0.2                         & 25.2                   & 0                                 & 10.5                                \\
> Low Loss Test Cable 12 Inch Length, PE-P142LL Coax & Pasternack          & PE341-12             & -0.82                        & 24.38                  & 0                                 & 10.5                                \\
> Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-SBSMR+           & -0.3                         & 24.08                  & 0                                 & 10.5                                \\
> LNF-LNR6\_20A\_SV s/n 1257Z                                                        & Low Noise Factory   &                      & 32                           & 56.08                  & 100                               & 10.8908408957924                    \\
> Right Angle Semi-Flexible Cable                               & Pasternack          & PE39417-6            & -2                           & 54.08                  &                                   &                                     \\
> Wideband Microwave Amplifier 6 to 18 GHz                                           & Minicircuits        & ZX60-183-S+          & 24                           & 78.08                  & 1378.8                            & 10.8942410708306                    \\
> Semi-Flexible Cable                               & Pasternack          & PE39417-9            & -3                           & 75.08                  &                                   &                                     \\
> Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-4SM+             & -0.38                        & 74.7                   & 0                                 & 10.8942410708306                    \\
> Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-4SM+             & -0.38                        & 74.32                  & 0                                 & 10.8942410708306                    \\
> DC–18 GHz/DC-22 GHz SPDT Coaxial Switch                          & Teledyne            & CCR-33S/CR-33S       & -0.4                         & 73.92                  & 0                                 & 10.8942410708306                    \\
> Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-2SM+             & -0.32                        & 73.6                   & 0                                 & 10.8942410708306                    \\
> IMAGE-REJECT MIXER 14.0 – 18.0 GHz                                                 & Polyphase Microwave & IRM140180B           & -8.5                         & 65.1                   & 3360.9                            & 10.8943877794366                    \\
> 3 dB Fixed Attenuator                                                              & Pasternack          & PE7005-3             & -3                           & 62.1                   & 0                                 & 10.8943877794366                    \\
> Low Pass Filter                                                                    & Minicircuits        & ZX75LP-50-S+         & -1.38                        & 60.72                  & 0                                 & 10.8943877794366                    \\
> Hand-Flex Interconnect, 0.086" center diameter, 18.0 GHz                           & Minicircuits        & 086-2SM+             & -0.32                        & 60.4                   & 0                                 & 10.8943877794366                    \\
> Lumped LC Band Pass Filter, 24 - 35 MHz, 50$\Omega$                                       & Minicircuits        & SBP-29+              & -0.88                        & 59.52                  & 0                                 & 10.8943877794366                    \\
> Low Noise Amplifier, 0.1 - 500 MHz, 50$\Omega$                                            & Minicircuits        & ZFL-500LN+           & 28.21                        & 87.73                  & 275                               & 10.8946949168298                    \\
> Lumped LC Band Pass Filter, 24 - 35 MHz, 50$\Omega$                                       & Minicircuits        & SBP-29+              & -0.88                        & 86.85                  & 0                                 & 10.8946949168298                    \\
> Low Noise Amplifier, 0.1 - 500 MHz, 50$\Omega$                                            & Minicircuits        & ZFL-500LN+           & 28.21                        & 115.06                 & 275                               & 10.8946954848093                    \\
> Lumped LC Band Pass Filter, 24 - 35 MHz, 50$\Omega$                                       & Minicircuits        & SBP-29+              & -0.88                        & 114.18                 & 0                                 & 10.8946954848093                    \\
> Low Noise Amplifier, 0.1 - 500 MHz, 50$\Omega$                                            & Minicircuits        & ZFL-500LN+           & 28.21                        & 142.39                 & 275                               & 10.8946954858597                    \\
> Lumped LC Band Pass Filter, 24 - 35 MHz, 50$\Omega$                                       & Minicircuits        & SBP-29+              & -0.88                        & 141.51                 & 0                                 & 10.8946954858597                    \\
> 17.5 dB Directional Coupler, 5 - 2000 MHz, 50$\Omega$                                     & Minicircuits        & ZX30-17-5-S+         & -0.7                         & 140.81                 & 0                                 & 10.8946954858597                   
429c416
< \caption{List of electronics and the cascaded system gain and noise temperature estimated from typical values from vendor data sheets and assuming a cavity temperature of \SI{4.7}{K}.}
---
> \caption{List of electronics and cascade analysis.}
439c426
<   T_n = T_{cav}(1-|\Gamma_c|^2) + T_{amp, input}|\Gamma_c|^2 + T_{rec}
---
>   T_{sys} = T_{cav}(1-|\Gamma|^2) + T_{amp, input}|\Gamma|^2 + T_{rec}
442c429
< where $T_{cav}$ is the physical temperature of the cavity, $T_{amp, input}$ is the noise temperature coming from the input of the cryogenic amplifier, $T_{rec}$ is the noise temperature of the receiver chain from the output of the cryogenic amplifier outward, $\Gamma_c$ is the reflection coefficient of the strongly-coupled port, and $|\Gamma|^2$ is the fraction of power reflected. From Equation~\ref{eqn:lorentzian_reflection}, $|\Gamma|^2$ depends on both the cavity coupling coefficient $\beta$ and the detuning factor $\Delta$. Boson statistics do not need to be taken into account in the Raleigh Jeans limit ($k_b T_n >> hf$).
---
> where $T_{cav}$ is the physical temperature of the cavity, $T_{amp, input}$ is the noise temperature coming from the input of the cryogenic amplifier, $T_{rec}$ is the noise temperature of the receiver chain from the output of the cryogenic amplifier outward, $\Gamma$ is the reflection coefficient, and $|\Gamma|^2$ is the fraction of power reflected. From Equation~\ref{eqn:lorentzian_reflection}, $|\Gamma|^2$ depends on both the cavity coupling coefficient $\beta$ and the detuning factor $\Delta$. 
444c431
< To understand Equation~\ref{eqn:orpheus_tsys}, consider several limiting cases. When the receiver is critically coupled to the cavity, the cavity on resonance looks like a blackbody. Thermal photons are in thermal equilibrium with the cavity, and $T_n = T_{cav} + T_{rec}$. If the receiver is poorly coupled or if the RF frequency is far off resonance, the cavity looks more like a mirror. In this scenario, thermal photons are emitted from the input of the amplifier. These thermal photons reach the flat mirror and are reflected back into the amplifier. Thus, $T_n = T_{amp, input} + T_{rec}$. Generally, the cavity is only partially reflecting, and the noise temperature is described by Equation~\ref{eqn:orpheus_tsys}.
---
> To understand Equation~\ref{eqn:orpheus_tsys}, consider several limiting cases. When the receiver is critically coupled to the cavity, the cavity on resonance looks like a blackbody. Thermal photons are in thermal equilibrium with the cavity, and $T_{sys} = T_{cav} + T_{rec}$. If the receiver is poorly coupled or if the RF frequency is far off resonance, the cavity looks more like a mirror. In this scenario, thermal photons are emitted from the input of the amplifier. These thermal photons reach the flat mirror and are reflected back into the amplifier. Thus, $T_{sys} = T_{amp, input} + T_{rec}$. Generally, the cavity is only partially reflecting, and the noise temperature is described by Equation~\ref{eqn:orpheus_tsys}.
448,449c435,436
<   \includegraphics[width=\linewidth]{receiver_noise_temperature.pdf}
<   \caption{The receiver noise temperature $T_{rec}$ derived from the frequency-dependent amplifier noise temperature measured by Low Noise Factory and the Friis cascade equation (Equation~\ref{eqn:friis}). The orange band represents the uncertainty in $T_{rec}$. The receiver noise temperature can be applied to Equation~\ref{eqn:orpheus_tsys} to obtain the system noise temperature as referenced to the cavity.}
---
>   \includegraphics[width=0.8\linewidth]{receiver_noise_temperature.pdf}
>   \caption{The derived receiver noise temperature. The receiver noise temperature can be applied to Equation~\ref{eqn:orpheus_tsys} to obtain the system noise temperature as referenced to the cavity.}
453c440
< The noise temperature of the receiver is derived from calibrations performed by Low Noise Factory~\cite{lnf} and the Friis cascade equation~\cite{friis} 
---
> The noise temperature of the receiver is derived from datasheets from Low Noise Factory and the Friis cascade equation~\cite{friis} 
456d442
<   \label{eqn:friis}
458c444
< where $T_1$ and $G_1$ are the noise temperature and gain of the first-stage cryogenic amplifier. $T_2$ and $G_2$ are the noise temperature and gain of the second-stage room-temperature Low Noise Amplifier (LNA). $T_3$ is the noise temperature of the third stage amplifier. The third term is negligible compared to the first two terms. The uncertainty of each amplifier noise temperatures is thought to be about \SI{0.5}{K}. This uncertainty comes from private correspondence with Low Noise Factory, and additional references include~\cite{1603866_tamp_uncertainty, 5540248_tamp_uncertainty}. The derived receiver noise temperature is shown in Fig.~\ref{fig:receiver_noise_temperature}.
---
> where $T_1$ and $G_1$ are the noise temperature and gain of the first-stage cryogenic amplifier. $T_2$ and $G_2$ are the noise temperature and gain of the second-stage room-temperature LNA. $T_3$ is the noise temperature of the third stage amplifier. The third term is negligible compared to the first two terms. The derived receiver noise temperature is shown in Fig.~\ref{fig:receiver_noise_temperature}.
475c461
< The dielectrics were intended to maintain an even spacing between the mirrors while the cavity was tuning. However, issues during operations resulted in unevenly-spaced dielectric plates. The top dielectric plate motor stalled after cooldown, preventing automated tuning of the top dielectric plate. In response, this motor was turned off and the top dielectric plate was tuned by hand every few hours to correct position errors. Also, programming errors caused the bottom dielectric plate to always undershoot the intended position. This effect was discovered after the run. Fortunately, the motor encoder values allow us to extract the actual plate positions, and $\veff$ can be simulated using the measured dielectric plate positions.
---
> The dielectrics were meant to maintain an even spacing between the mirrors while the cavity tuned. However, issues during operations resulted in unevenly-spaced dielectric plates. The top dielectric plate motor stalled after cooldown, preventing automated tuning of the top dielectric plate. In response, this motor was turned off and the top dielectric plate was tuned by hand every few hours to correct position errors. Also, programming errors caused the bottom dielectric plate to always undershoot the intended position. This effect was discovered after the run. Fortunately, the motor encoder values allow us to extract the actual plate positions, and $\veff$ can be simulated using the measured dielectric plate positions.
478c464
< The data collected between 9/3/2021 and 9/7/2021 was used to search for dark photons between \SI{65.5}{\mu eV} (\SI{15.8}{GHz}) and \SI{69.5}{\mu eV} (\SI{16.8}{GHz}). All measured power was consistent with thermal noise, so a 90\% confidence level exclusion limit was placed on the kinetic mixing strength $\chi$ in this mass range. The procedure for deriving the exclusion limits follows the procedure developed by ADMX and HAYSTAC~\cite{PhysRevD.64.092003, PhysRevD.96.123008, PhysRevD.103.032002}, and is adapted for dark photon searches~\cite{PhysRevD.104.095029, PhysRevD.104.092016}. 
---
> The data collected between 9/3/2021 and 9/7/2021 was used to search for dark photons between \SI{65.5}{\mu eV} (\SI{15.8}{GHz}) and \SI{69.5}{\mu eV} (\SI{16.8}{GHz}). All measured power was consistent with thermal noise, so a 90\% confidence level exclusion limit was placed on the kinetic mixing angle $\chi$ in this mass range. The procedure for deriving the exclusion limits in this chapter follows the procedure developed by ADMX and HAYSTAC~\cite{PhysRevD.64.092003, PhysRevD.96.123008, PhysRevD.103.032002}, and is adapted for dark photon searches~\cite{PhysRevD.104.095029, PhysRevD.104.092016}. 
487c473
<   \includegraphics[width=\linewidth]{temperature_vs_time_dp_search.pdf}
---
>   \includegraphics[width=0.8\linewidth]{temperature_vs_time_dp_search.pdf}
492,501c478
< The cavity temperature $T_{cav}$ is taken to be the mean of the flat mirror and curved mirror temperatures as measured by calibrated Cernox resistors. The measured values are shown in Fig.~\ref{fig:temp_v_time}, and the uncertainty is taken from a continuous uniform distribution, $\sigma_{T_{cav}} = \left(T_{flat} - T_{curved}\right)/\sqrt{12}$. The temperature $T_{cav}$ is thought to be an overestimate of the mean temperature of the thermal photons coming from the cavity and is, therefore, a conservative choice. This is because the curved mirror is more representative of the temperature of the cavity. The flat mirror was hotter than the rest of the cavity because it had poor thermal contact and was subject to greater heat leak from the two coaxial cables connected directly to a room-temperature port. 
< 
< Once the cavity temperature is extracted, the system noise temperature (Section~\ref{sec:thermal_model}) is calculated using Equation~\ref{eqn:orpheus_tsys}. $T_{rec}$ is shown in Fig.~\ref{fig:receiver_noise_temperature} and is derived from the manufacturer's datasheets. The uncertainty in the manufacturer's calibration is thought to be \SI{0.5}{K}. $T_n$, shown in Fig.~\ref{fig:tn_v_time}, is typically \SI{9.7}{K}. The uncertainty in the cavity temperature and amplifier noise temperature add in quadrature, and the relative uncertainty is about 5.2\%. This is determined by taking the mean of relative uncertainty $\sigma_{T_n}/T_n$ for each measured spectrum. 
< 
< \begin{figure}[htp]
<   \centering
<   \includegraphics[width=\linewidth]{Tn_vs_time_dp_search.pdf}
<   \caption{The system noise temperature $T_n$ the dark photon search. This is derived from Equation~\ref{eqn:orpheus_tsys}. The orange band is the uncertainty.}
<   \label{fig:tn_v_time}
< \end{figure}
---
> The cavity temperature $T_{cav}$ is taken to be the mean of the flat mirror and curved mirror temperatures shown in Fig.~\ref{fig:temp_v_time}, and the uncertainty is taken from a continuous uniform distribution, $\sigma_{T_{cav}} = \frac{T_{flat} - T_{curved}}{\sqrt{12}}$. The temperature $T_{cav}$ is thought to be an overestimate of the mean temperature of the thermal photons coming from the cavity and is, therefore, a conservative choice. The flat mirror was hotter than the rest of the cavity because it had poor thermal contact and was subject to greater heat leak from the two coaxial cables connected directly to a room-temperature port. 
502a480
> The cavity length and dielectric positions are calculated using the motor encoder values. The motor encoders are first set to 0 when the cavity length is \SI{13.6}{cm} long. The steps counted by the motor encoders are then used to calculate relative changes in distance. One complete revolution corresponds to 20,000 motor steps, and twenty revolutions correspond to a plate moving one inch along the 1/4''-20 threaded rod.
504,506c482
< The cavity length and dielectric positions are calculated using the motor encoder values. The motor encoders are first set to 0 when the cavity length is \SI{13.6}{cm} long. The steps counted by the motor encoders are then used to calculate relative changes in distance. One complete revolution corresponds to \num{20000} motor steps, and twenty revolutions correspond to a plate moving one inch along the 1/4''-20 threaded rod. However, backlash causes a systematic bias in the measured cavity length. This systematic bias can be corrected by comparing the measured $f_0$ to simulations, as will be seen in Fig.~\ref{fig:dpsearch_modefreq}.
< 
< The discussion of the extracted $f_0$, $\veff$, $Q_L$, and $\beta$ for the \tem mode is deferred to Section~\ref{sec:orpheus_simulations}. 
---
> The discussion of the extracted $f_0$, $\veff$, $Q_L$, and $\beta$ for the \tem mode is deferred to Section~\ref{sec:orpheus_simulations}.
516,518d491
< \subsubsection{Simulations and Tabletop Measurements of Evenly-spaced Configuration} 
< The dielectric plates were originally intended to maintain an even spacing throughout the cavity as it tuned. Exploratory tabletop measurements implemented this evenly-spaced configuration. The mode spectrum of the cavity was measured and is visualized as a mode map (Fig.~\ref{fig:tabletop_orpheus_modemap}), which is a 2D plot of the transmitted power through the cavity as a function of frequency and cavity length. The dark lines correspond to the different cavity modes.
< 
521,522c494,495
<   \includegraphics[width=\linewidth]{20201020210036_modemap_dielectrics_simulated_modes.pdf}
<   \caption{Measured mode map for dielectrically-loaded Fabry-Perot cavity implementing the evenly-spaced configuration. The dark lines correspond to the cavity modes where transmission is highest. The simulated modes, shown as circles, are overlaid on the measurement. The simulated \tem mode is shown as a black line along the diagonal of the mode map. This configuration suffers from a mode crossing at about \SI{16.4}{GHz}. This mode crossing was mitigated in the dark photon search by deviating from the evenly-spaced configuration.}
---
>   \includegraphics[width=0.9\linewidth]{20201020210036_modemap_dielectrics_simulated_modes.pdf}
>   \caption{Measured mode map for dielectrically-loaded Fabry-Perot cavity. The heatmap shows the measured scattering parameter $S_{21}$ as a function of frequency and cavity length. The dark lines correspond to the modes of the cavity where transmission is highest. The simulated modes, shown as circles, are overlaid on the measurement. The simulated \tem mode is shown as a black line along the diagonal of the mode map. Both measurement and simulation correspond to a room-temperature tabletop setup in which the dielectrics maintained even spacing throughout the cavity. This configuration suffers from a mode crossing at about \SI{16.4}{GHz}. This mode crossing was mitigated in the dark photon search by deviating from the evenly-spaced configuration.}
526c499
< The \tem mode is simulated for different cavity lengths.  The modes of the evenly-spaced configuration were simulated for the entire tuning range and are found to agree with the measured mode spectrum of a tabletop setup seen in Fig.~\ref{fig:tabletop_orpheus_modemap}. However, the evenly-spaced configuration resulted in a wide mode crossing near \SI{16.4}{GHz} where two degenerate modes hybridize, significantly reducing $\veff$ and $Q$. The simulation also had trouble accurately simulating the mode crossing, as shown by the kink in the black curve. Perhaps more simulation precision is required for the mode crossing. The simulations for the evenly-spaced configuration are described in detail in Ref.~\cite{cervantes2021search}.
---
> The \tem mode is simulated for different cavity lengths. The dielectric plates were originally intended to maintain an even spacing throughout the cavity as it tuned. The modes of the evenly-spaced configuration were simulated for the entire tuning range and are found to agree with the measured mode spectrum\footnote{Fig.~\ref{fig:tabletop_orpheus_modemap} is a mode map, which is a 2D plot of the transmitted power through the cavity as a function of frequency and cavity length. The dark lines correspond to the different cavity modes.} of a tabletop setup seen in Fig.~\ref{fig:tabletop_orpheus_modemap}. However, the evenly-spaced configuration resulted in a wide mode crossing where two degenerate modes hybridize, significantly reducing $\veff$ and $Q$. The simulations for the evenly-spaced configuration are described in detail in Ref.~\cite{cervantes2021search}.
528,529c501
< \subsubsection{Simulations and Characterization of Cryogenic Dark Photon Search with Measured Position Errors}
< While the evenly-spaced measurements and simulations are illuminating, they do not apply to the dark photon search in this paper. The dark photon search did not follow this evenly-configured configuration because of mechanical tuning and software issues described in Section~\ref{sec:cadence}. The evenly-spaced configuration is discussed only because the motor issues prevented the same mode map measurement similar to Fig.~\ref{fig:tabletop_orpheus_modemap}. This accidental deviation mitigated the mode crossing and improved the detector's sensitivity throughout its entire tuning range. The simulation results in this paper pertain to the dielectric plate positions measured in the dark photon search rather than the ``idealized'' evenly-spaced configuration.  
---
> While the evenly-spaced measurements and simulations are illuminating, they are not applicable to the dark photon search in this paper. The dark photon search did not follow this evenly-configured configuration because of mechanical tuning and software issues described in Section~\ref{sec:cadence}. This accidental deviation mitigated the mode crossing and improved the sensitivity of the detector throughout its entire tuning range. The simulation results in this paper pertain to the dielectric plate positions measured in the dark photon search rather than the ``idealized'' evenly-spaced configuration.  
535c507
<   \includegraphics[width=\linewidth]{motor_steps_error_dark_photon_search.pdf}
---
>   \includegraphics[width=0.8\linewidth]{motor_steps_error_dark_photon_search.pdf}
543,544c515,516
<   \includegraphics[width=\linewidth]{frequency_vs_length_dp_search.pdf}
<   \caption{The \tem mode frequency vs. the cavity length (as determined by the motor encoder values).  The measured $f_{00-18}$ is double-valued at some measured cavity lengths because of the hysteresis in the tuning mechanism. The simulated mode (orange) is found to be offset from the measured mode (blue) by \SI{0.7}{mm}, suggesting a systematic error in the absolute cavity length. Thus, it is thought that the measured $f_{00-18}$ is better for determining cavity length than the motor encoder values.}
---
>   \includegraphics[width=0.8\linewidth]{frequency_vs_length_dp_search.pdf}
>   \caption{The \tem mode frequency vs the cavity length. The simulated mode (orange) is found to be offset from the measured mode (blue) by \SI{0.7}{mm}, suggesting a systematic error in the absolute cavity length.}
549c521
< The simulated $f_0$, $Q_0$, and $\veff$ are plotted in Figs.~\ref{fig:dpsearch_modefreq} and~\ref{fig:dpsearch_q_v_freq}. The plot divides $\veff$ by $\cost$ to make the results more comparable to $\veff$ for axion experiments (where $\cost = 1$). $\veff \cost ^{-1} \sim\SI{55}{mL}$ for much of the tuning range, which is about ten times larger than the ADMX Run 1B haloscope resized so the TM$_{010}$ mode corresponds to \SI{16}{GHz}. The form factor  ($\veff/V_c$, where $V_c$ is the volume of the cavity) is about 2\% but can be improved upon by optimizing mirror curvatures, dielectric thicknesses, dielectric positioning, and by adding more dielectrics.
---
> The simulated $f_0$, $Q_u$, and $\veff$ are plotted in Figs.~\ref{fig:dpsearch_modefreq} and~\ref{fig:dpsearch_q_v_freq}. The plot divides $\veff$ by $\cost$ to make the results more comparable to $\veff$ for axion experiments (where $\cost = 1$). $\veff \cost ^{-1} \sim\SI{55}{mL}$ for much of the tuning range, which is about a factor of 20 times larger than a cylindrical cavity haloscope with a 2-to-1 aspect ratio operating at the same frequency. The form factor  ($\veff/V_c$, where $V_c$ is the volume of the cavity) is about 2\% but can be improved upon by optimizing mirror curvatures, dielectric thicknesses, dielectric positioning, and by adding more dielectrics.
553,554c525,526
<   \includegraphics[width=\linewidth]{orpheus_characterization.pdf}
<   \caption{$\veff$ and $Q_0$ as a function of mode frequency. The simulated $Q_0$ is consistent with the measured $Q_0$ within the simulated uncertainties. The measured $Q$ is double-valued at some frequencies because of the hysteresis in the tuning mechanism.}
---
>   \includegraphics[width=0.8\linewidth]{orpheus_characterization.pdf}
>   \caption{$\veff$ and $Q_u$ as a function of mode frequency. The simulated $Q_u$ is consistent to the measured $Q_u$ within the simulated uncertainties.}
561c533
< The fitted $f_0$ is shown in Fig.~\ref{fig:dpsearch_modefreq}. Some cavity lengths are double-valued because of the hysteresis in the tuning mechanism. The same VNA measurements taken with the same motor encoder values at different times do not result in the same $f_0$ because the motor backlash would lead to different cavity lengths. $f_0$ is discontinuous at cavity lengths of around \SI{15}{cm}, \SI{15.3}{cm}, and \SI{15.6}{cm} because the top dielectric plate was abruptly tuned by hand (motor stall issues prevented automated tuning of the top dielectric plate). The simulated mode frequency is also plotted (orange line) and shown to deviate from the measured mode frequency. However, the measured and simulated frequencies match if a \SI{0.7}{mm} offset is added to the simulated frequency. This suggests there is a systematic uncertainty in the measured absolute cavity length which may be caused by mechanical contractions during cooldown or by tuning hysteresis. After accounting for the systematic bias, the measured $f_0$ matches the simulated $f_0$ often by less than one part-per-thousand.
---
> The fitted $f_0$ is shown in Fig.~\ref{fig:dpsearch_modefreq}. Some cavity lengths are double-valued because of the hysteresis in the tuning mechanism. The same VNA measurements taken with the same motor encoder values at different times do not result in the same $f_0$ because the motor backlash would lead to different cavity lengths. $f_0$ is discontinuous at cavity lengths of around \SI{15}{cm}, \SI{15.3}{cm}, and \SI{15.6}{cm} because the top dielectric plate was abruptly tuned by hand (motor stall issues prevented automated tuning of the top dielectric plate). The simulated mode frequency is also plotted (orange line) and shown to deviate from the measured mode frequency. However, the measured and simulated frequencies match if a \SI{0.7}{mm} offset is added to the simulated frequency. This suggests there is a systematic uncertainty in the measured absolute cavity length which may be caused by mechanical contractions during cooldown or by tuning hysteresis. 
564c536
< The fitted $Q_0$ and $\beta$ are shown in Fig.s~\ref{fig:dpsearch_q_v_freq} and~\ref{fig:dpsearch_beta_v_freq}. $Q_L$ and $\beta$ are measured directly from the transmission and reflection measurements described previously, and $Q_0 = Q_L(1+\beta)$. Because the Lorentzian fit does not capture the full physics of a reflection measurement (most noticeably the skewed Lorentzian exemplified in Fig.~\ref{fig:s11} of the appendix), there are often fits, particularly when the cavity is critically coupled, when the fitted reflected power is negative on resonance. When this occurs, the Lorentzian dip is often greater than \SI{15}{dB}, which is very close to critical coupling. In this case, the coupling coefficient is taken to be 1 with no uncertainty. This choice is safe because, near critical coupling, the dark photon power is insensitive to uncertainty in $\beta$.
---
> The fitted $Q_L$ and $\beta$ are shown in Fig.s~\ref{fig:dpsearch_q_v_freq} and~\ref{fig:dpsearch_beta_v_freq}. Because the Lorentzian fit does not capture the full physics of a reflection measurement, there are often fits, particularly when the cavity is critically coupled, when the fitted reflected power is negative on resonance. When this occurs, the Lorentzian dip is often greater than \SI{15}{dB}, which is very close to critical coupling. In this case, the coupling coefficient is taken to be 1 with no uncertainty. This choice is safe because near critical coupling, the dark photon power is insensitive to uncertainty in $\beta$.
566c538
< The loaded Q drops off below \SI{16}{GHz} and above \SI{16.2}{GHz}, suggesting Orpheus has a natural bandwidth. This makes sense because of the fixed dielectric thickness. The more the dielectric thickness deviates from $\lambda/2$, the more destructively interfering the dielectrics become. If the dielectric thickness is $\lambda/4$, the wave destructively interferes in the dielectric and would not transmit through the cavity. This system is reminiscent of a cavity filter. 
---
> The loaded Q drops off below \SI{16}{GHz} and above \SI{16.5}{GHz}, suggesting Orpheus has a natural bandwidth. This makes sense because the dielectric thickness is chosen to be about $\lambda/2$ thick at \SI{16.5}{GHz}. The more the dielectric thickness deviates from $\lambda/2$, the more destructively interfering the dielectrics become. If the dielectric thickness is $\lambda/4$, the wave destructively interferes in the dielectric and would not transmit through the cavity. This system is reminiscent of a cavity filter. 
579c551
< Different perturbations of the cavity parameters were simulated when $f_0\approx \SI{16}{GHz}$. This frequency is chosen because it corresponds to where the DPDM search had the most integration time and, therefore, the best sensitivity. These parameters include the flat mirror tilt angle, the third dielectric plate tilt angle, position errors $\delta_{top}$ and $\delta_{bottom}$, dielectric constant $\epsilon_r$ and dielectric loss $\tan \delta$. Uncertainties of these parameters are estimated from the literature and tabletop measurements (see the end of Section~\ref{sec:cavity_mechanics} for measurement). The uncertainties in the angles of the plates for the in situ cryogenic measurements are doubled from the tabletop measurement because of the motor tuning issues discussed at the end of Section~\ref{sec:cadence}. Uncertainties in the position errors $\delta_{top}$ and $\delta_{bottom}$ are statistical and derived from the tabletop measurements. They do not include systematic bias because of backlash. Because of motor backlash, it is determined that the $f_0$ is the best way to extract the cavity length rather than the motor encoders. It should also be noted that shifting the green curve in Fig.~\ref{fig:dpsearch_modefreq} by $\pm\SI{0.2}{mm}$ covers most of the measured resonant frequencies (blue dots).  Relative uncertainties $\delta f_0/f_0$, $\delta Q_0/Q_0$, and $\delta \veff/\veff$ are estimated from the parametric sweep results and the parameter uncertainties.
---
> Different perturbations of the cavity parameters were simulated when $f_0\approx \SI{16}{GHz}$. These parameters include the flat mirror tilt angle, the third dielectric plate tilt angle, position errors $\delta_{top}$ and $\delta_{bottom}$, dielectric constant $\epsilon_r$ and dielectric loss $\tan \delta$. Uncertainties of these parameters are estimated from the literature and tabletop measurements. Relative uncertainties $\delta f_0$, $\delta Q_u$, and $\delta \veff$ are estimated from the parametric sweep results and the parameter uncertainties.
581c553
< The simulations associated with Fig.~\ref{fig:dpsearch_q_v_freq} do not include the mechanical structure described in Section~\ref{sec:mechanics} because of a lack of computational resources. A simplified version of the mechanical structure was simulated for $f_0 \approx \SI{16}{GHz}$. This simplified structure consisted of perfectly conducting metal surrounding the mirrors and dielectric plates to approximate the mirror and dielectric plate holders. These simulated plate holders are connected by perfectly conducting rods\footnote{The rods are made of stainless steel, which is a poor electrical conductor. However, simulating these rods as stainless steel requires more computational resources than what we have available.} at the outer corners of the holders to approximate the guiding rails. This simplified structure caused the simulated $Q_0$ to drop by 30\% and the simulated $\veff$ to drop by 2\%.
---
> The simulations associated with Fig.~\ref{fig:dpsearch_q_v_freq} do not include the mechanical structure described in Section~\ref{sec:mechanics} because of a lack of computational resources. A simplified version of the mechanical structure was simulated for $f_0 \approx \SI{16}{GHz}$. This simplified structure consisted of perfectly conducting metal surrounding the mirrors and dielectric plates to approximate the mirror and dielectric plate holders. These simulated plate holders are connected by perfectly conducting rods\footnote{The rods are made of stainless steel, which is a poor electrical conductor. However, simulating these rods as stainless steel requires more computational resources than what we have available.} at the outer corners of the holders to approximate the guiding rails. This simplified structure caused the simulated $Q_u$ to drop by 30\% and the simulated $\veff$ to drop by 2\%.
583c555
< The simulated uncertainties caused by parameter perturbations are added in quadrature to derive total relative uncertainty in $f_0$, $Q_0$, and $\veff$. The results are shown in Table~\ref{tab:veff_uncertainties}. It is found that $Q_0$ is much more sensitive to perturbations than $\veff$.
---
> The simulated uncertainties caused by parameter perturbations are added in quadrature to derive total relative uncertainty in $f_0$, $Q_u$, and $\veff$. The results are shown in Table~\ref{tab:veff_uncertainties}. It is found that $Q_u$ is much more sensitive to perturbations than $\veff$.
588,596c560,568
< perturbation source        & uncertainty & $\delta f_0/f_0 (ppm)$       & $\delta Q_0/Q_0$     & $\delta \veff/\veff$  \\ \hline
< flat mirror tilt angle        & 1\degree                     & \num{214} & 0.054 & 0.035 \\
< dielectric tilt angle    & 1\degree                     & \num{37.6} & 0.000 & 0.000 \\
< $\delta_{top}$    & \SI{0.2}{mm}                     & \num{190.} & 0.061 & 0.028 \\
< $\delta_{bottom}$    & \SI{0.2}{mm}                     & \num{190.} & 0.061 & 0.028 \\
< $\epsilon_r$                 & 0.1                   & \num{645.} & 0.267 & 0.048 \\
< $\tan \delta$                & \num{1e-4}                  & \num{50.1} & 0.280 & 0.014 \\
< effects of structure         &                       & \num{90.0} & 0.299 & 0.022 \\
< total   relative uncertainty &                       & \num{714.} & 0.499 & 0.076
---
> perturbation source        & uncertainty & $\delta f_0/10^{-4}$       & $\delta Q_u$     & $\delta \veff$  \\ \hline
> flat mirror tilt angle        & 1\degree                     & \num{2.14} & 0.054 & 0.035 \\
> dielectric tilt angle    & 1\degree                     & \num{.376} & 0.000 & 0.000 \\
> $\delta_{top}$    & \SI{0.2}{mm}                     & \num{1.90} & 0.061 & 0.028 \\
> $\delta_{bottom}$    & \SI{0.2}{mm}                     & \num{1.90} & 0.061 & 0.028 \\
> $\epsilon_r$                 & 0.1                   & \num{6.45} & 0.267 & 0.048 \\
> $\tan \delta$                & \num{1e-4}                  & \num{.501} & 0.280 & 0.014 \\
> effects of structure         &                       & \num{.900} & 0.299 & 0.022 \\
> total   relative uncertainty &                       & \num{7.14} & 0.499 & 0.076
599c571
< \caption{Different sources of perturbations were simulated at $f_0 \approx \SI{16}{GHz}$ to derive an relative uncertainties $\delta f_0$, $\delta Q_0$, $\delta \veff$.  }
---
> \caption{Different sources of perturbations were simulated at $f_0 \approx \SI{16}{GHz}$ to derive an relative uncertainties $\delta f_0$, $\delta Q_u$, $\delta \veff$.  }
616,617c588,589
<   \subfloat[]{\includegraphics[height=48mm]{unperturbed.png}}\hfil
<   \subfloat[]{\includegraphics[height=48mm]{perturbed.png}}
---
>   \subfloat[]{\includegraphics[height=50mm]{unperturbed.png}}\hfil
>   \subfloat[]{\includegraphics[height=50mm]{perturbed.png}}
630,631c602,603
< $m_{\Ap}$    & \SI{66.2e-15}{GeV}    \\\hline
< $\Delta t$           & \SI{1.5e26}{GeV^{-1}} (\SI{100}{s})\\\hline
---
> $m_{\Ap}$    & \SI{65e-15}{GeV}    \\\hline
> t           & \SI{1.5e26}{GeV^{-1}} (\SI{100}{s})\\\hline
634,635c606
< SNR         & 3                   \\\hline
< b           & \SI{6.6e-20}{GeV} (\SI{16}{kHz}) 
---
> SNR         & 3                   
644c615
<   \chi &= \sqrt{\frac{1}{\cost}\frac{\beta+1}{\beta}\frac{\snr \times b T_n}{m_{\Ap}\rho_{\Ap}V_{eff}Q_L}}\left ( \frac{1}{b \Delta t} \right )^{1/4}\label{eqn:dp_power_estimate}.
---
>   \chi &= \sqrt{\frac{1}{\cost}\frac{\beta+1}{\beta}\frac{\snr \times b T_n}{m_{\rho}V_{eff}Q_L}}\left ( \frac{1}{b t} \right )^{1/4}\label{eqn:dp_power_estimate}.
646c617
< This is derived from rearranging the SNR equation. The bandwidth $b$ is chosen to be comparable to dark matter signal bandwidth $b\sim \SI{16}{GHz}/10^6$. So for randomly polarized dark photons, ${\cost = 1/3}$ and $\chi = \num{1.36e-13}$.
---
> So for randomly polarized dark photons, ${\cost = 1/3}$ and $\chi = \SI{8.56e-14}{}$.
656,657c627,628
<   \includegraphics[width=\linewidth]{RawSpectrumWithCartoonSignal_500.pdf}
<   \caption{Raw spectrum for a single cavity tuning as measured by the digitizer. Assuming the spectrum is just noise, the raw spectrum is the noise power of the system. A hypothetical dark photon signal of arbitrary power is superimposed on the raw spectrum to show that a signal would be much narrower than the large-scale structure of the noise background.}
---
>   \includegraphics[width=0.8\linewidth]{RawSpectrumWithCartoonSignal_500.pdf}
>   \caption{Raw spectrum as measured by the digitizer. Assuming the spectrum is just noise, the raw spectrum is the noise power of the system. A hypothetical dark photon signal of arbitrary power is superimposed on the raw spectrum to show that a signal would be much narrower than the large-scale structure of the noise background.}
662,663c633,634
< The dark photon signal is much narrower (seven bins) than the large-scale gain variation caused by the electronics. Thus it is safe to apply filters to remove this gain variation. 
< In more detail, the spectral shape of the dark photon signal is proportional to the dark photon kinetic energy distribution. The most conservative energy distribution assumes a virialized, isothermal halo that obeys a Maxwell-Boltzmann distribution,
---
> The dark photon signal is much narrower (eight bins) than the large-scale gain variation caused by the electronics. Thus it is safe to apply filters to remove this gain variation. 
> In more detail, the spectral shape of the dark photon signal is proportional the the dark photon kinetic energy distribution. The most conservative energy distribution assumes a virialized, isothermal halo that obeys a Maxwell-Botzmann distribution,
669c640
< where $f$ is the measured frequency, $f_a$ is the frequency of the associated SM photon, $\langle \beta^2 \rangle = \frac{\langle v^2 \rangle}{c^2}$, and $\langle v^2 \rangle$ is the RMS velocity of dark matter halo. The ``quality factor'' of the dark photon lineshape is $\mathcal{O}(10^6)$.
---
> where $f$ is the measured frequency, $f_a$ is the frequency of the associated SM photon, $\langle \beta^2 \rangle = \frac{\langle v^2 \rangle}{c^2}$, and $\langle v^2 \rangle$ is the rms velocity of dark matter halo. The ``quality factor'' of the dark photon lineshape is $\mathcal{O}(10^6)$.
674,675c645,646
<   \includegraphics[width=\linewidth]{IFBaseline.pdf}
<   \caption{The average of all the recorded spectrum for all cavity tunings (the reference level is arbitrary). This is thought of as a good estimation of the gain variation caused by the IF electronics.}
---
>   \includegraphics[width=0.8\linewidth]{IFBaseline.pdf}
>   \caption{The average of all the recorded spectrum. This is thought of as an good estimation of the gain variation caused by the IF electronics.}
680c651
< The IF baseline is estimated by averaging all the power spectrum while the cavity was actively tuning. The IF baseline is then smoothed using a fourth-order Savitzky-Golay software filter with a window length of 501 bins. Note that the Savitzky-Golay window is much larger than the hypothetical dark photon signal in Fig.~\ref{fig:raw_spectrum}, which is about seven bins wide. The resulting IF baseline is shown in Fig.~\ref{fig:if_baseline}. Every spectrum is divided by this IF baseline, and the result is a unitless power spectrum that is still affected by the RF gain variation, as shown in Fig.~\ref{fig:spectra_if_baseline}. 
---
> The IF baseline is estimated by averaging all the power spectrum while the cavity was actively tuning. The IF baseline is then smoothed using a fourth-order Savitzky-Golay software filter with a window length of 501 bins. Note that the Savitzky-Golay window is much larger than the hypothetical dark photon signal in Fig.~\ref{fig:raw_spectrum}, which is about eight bins wide. The resulting IF baseline is shown in Fig.~\ref{fig:if_baseline}. Every spectrum is divided by this IF baseline, and the result is a unitless power spectrum that is still affected by the RF gain variation, as shown in Fig.~\ref{fig:spectra_if_baseline}. 
684,685c655,656
<   \includegraphics[width=\linewidth]{SpectrumBaseline_500.pdf}
<   \caption{The raw spectra for a single cavity tuning divided by the IF baseline (Fig.~\ref{fig:if_baseline}) to form a normalized spectrum. A Savitzky-Golay filter is then applied (orange) to obtain gain variation from the RF electronics.}
---
>   \includegraphics[width=0.8\linewidth]{SpectrumBaseline_500.pdf}
>   \caption{The raw spectra are all divided by the IF baseline to form some normalized spectrum. A Savitzky-Golay filter is then applied (orange) to obtain gain variation from the RF electronics.}
689c660
< The RF gain variation is removed by applying a second-order Savitzky-Golay software filter with a window length of 151 bins to the individual spectrum~\cite{PhysRevD.96.123008}, as shown in the orange curves in Fig.~\ref{fig:spectra_if_baseline}. The spectra are then divided by the filtered curve to remove the RF gain variation. The processed spectra are now normalized such that the mean of the bins is one. The dark photon signal would show up as a power excess, so the process spectra are subtracted by one to yield the flat spectra fluctuating about zero, shown in Fig.~\ref{fig:delta_p}. Each bin is either an average of \num{75000} spectra or \num{250000} spectra, and so the fluctuations about zero are Gaussian by the Central Limit Theorem. The power excess for each bin in the processed spectrum is denoted as $\delta_p$. All bins in a spectrum are pulled from the same Gaussian distribution, and so the uncertainty of each bin $\sigma_{p}$ is taken as the standard deviation of all the bins in a spectrum. $\delta_p$ is the power excess normalized to units of system noise power $P_n$.
---
> The RF gain variation is removed by applying a second-order Savitzky-Golay software filter with a window length of 151 bins to the individual spectrum~\cite{PhysRevD.96.123008}, as shown in the orange curves in Fig.~\ref{fig:spectra_if_baseline}. The spectra are then divided by the filtered curve to remove the RF gain variation. The processed spectra are now normalized such that the mean of the bins is one. The dark photon signal would show up as a power excess, so the process spectra are subtracted by one to yield the flat spectra fluctuating about zero, shown in Fig.~\ref{fig:delta_p}. Each bin is either an average of 75000 spectra or 250000 spectra, and so the fluctuations about zero are Gaussian by the Central Limit Theorem. The power excess for each bin in the processed spectrum is denoted as $\delta_p$. All bins in a spectrum are pulled from the same Gaussian distribution, and so the uncertainty of each bin $\sigma_{p}$ is taken as the standard deviation of all the bins in a spectrum. $\delta_p$ is the power excess normalized to units of system noise power $P_n$.
693,694c664,665
<   \includegraphics[width=\linewidth]{NormalizedPowerExcess_500.pdf}
<   \caption{The power excess for a single cavity tuning in units of system noise power. The orange band represents the standard deviation.}
---
>   \includegraphics[width=0.8\linewidth]{NormalizedPowerExcess_500.pdf}
>   \caption{The power excess in units of system noise power. The orange band represents the standard deviation.}
698,708c669
< Once all spectra are processed, one can obtain a histogram of the power fluctuations normalized to the standard deviation $\delta_p/\sigma_p$, as shown in Fig.~\ref{fig:spectra_histogram}. The histogram follows a normal distribution with zero mean and unit standard deviation. This demonstrates that power measured from the cavity is consistent with Gaussian noise.
< 
< \begin{figure}[htp]
<   \centering
<   \includegraphics[width=\linewidth]{dp_over_sigp_hist.pdf}
<   \caption{The power excess $\delta_p$ of every processed spectrum. This histogram contains \num{10825200} entries. For comparison, the orange line is a standard normal distribution with the amplitude rescaled to the maximum number of entries in one RF bin. The distribution has Gaussian statistics and follows the orange line well. }
<   \label{fig:spectra_histogram}
< \end{figure}
< 
< 
< \subsubsection{Filter-Induced Attenuation $\eta$}\label{sec:eta}
---
> \subsubsection{Filter-Induced Attenuation $\eta$}
712c673
<   \caption{The simulated signal attenuation factor $\eta$.}
---
>   \caption{The simulated signal attentuation factor $\eta$.}
720c681
< P(f)_{synthetic} = \snr \times \frac{\ff}{\max{(\ff)}} \sigma_P P_n. \label{eqn:simulated_signal}
---
> P_{synthetic} = \snr \times \frac{\ff}{\max{(\ff)}} \sigma_P P_n. \label{eqn:simulated_signal}
722c683
< $\sigma_P P_n$ is the uncertainty of the raw spectrum. $P_n$ is obtained from multiplying the IF and RF baseline. There are 50 simulated dark photon signals evenly spaced between \SI{15.8}{GHz} and \SI{16.7}{GHz}. A simulated signal is superimposed on the raw spectrum if its frequency falls within a Q-width of the center of the spectrum, and Equation~\ref{eqn:simulated_signal} is used to calculate the signal power vs. RF frequency. After the signal is superimposed, the baseline removal procedure is repeated, and the signal-to-noise ratio of the simulated signal in the processed spectrum ($\textrm{SNR}^{\prime}$) is obtained. Let $\delta_{ps}$ be the height of the simulated signal after baseline removal. Then $\textrm{SNR}^{\prime}= \delta_{ps}/\sigma_p$, and $\eta = \textrm{SNR}^{\prime}/\snr$. Figure~\ref{fig:synthetic_snr} shows $\eta$ for all the simulated signals. The baseline removal procedure should not increase the SNR, so the signal attenuation factor is determined to be $\eta = 1.00 \pm 0.14$
---
> $\sigma_P P_n$ is the uncertainty of the raw spectrum. $P_n$ is obtained from multiplying the IF and RF baseline. There are 50 simulated dark photon signals evenly-spaced between \SI{15.8}{GHz} and \SI{16.7}{GHz}. A simulated signal is superimposed on the raw spectrum if its frequency falls within a Q-width of the center of the spectrum, and Equation~\ref{eqn:simulated_signal} is used to calculate the signal power vs. RF frequency. After the signal is superimposed, the baseline removal procedure is repeated, and the signal-to-noise ratio of the simulated signal in the processed spectrum ($\textrm{SNR}^{\prime}$) is obtained. Let $\delta_{ps}$ be the height of the simulated signal after baseline removal. Then $\textrm{SNR}^{\prime}= \delta_{ps}/\sigma_p$, and $\eta = \textrm{SNR}^{\prime}/\snr$. Figure~\ref{fig:synthetic_snr} shows $\eta$ for all the simulated signals. The baseline removal procedure should not increase the SNR, so the signal attenuation factor is determined to be $\eta = 1.00 \pm 0.14$
729c690
< Next, the data is rescaled to be in units of expected dark photon power. Different operating conditions, such as different temperatures or $Q_L$, will change the noise temperature or expected signal power. The data is rescaled so that a single-bin dark photon signal would have one unit of excess power, regardless of the operating conditions. This rescaling makes the SNR (the signal being that from the dark photon) the true figure of merit for which potential dark photon candidates are sought. The processed spectra are rescaled by multiplying each bin by the noise power and dividing by the hypothetical single-bin dark photon expected power,
---
> Next, the data is rescaled to be in units of dark photon power. Different operating conditions, such as different temperatures or $Q_L$, will change the noise temperature or expected signal power. The data is rescaled so that a single-bin dark photon signal would have one unit of excess power, regardless of the operating conditions. This rescaling makes the SNR (the signal being that from the dark photon) the true figure of merit for which potential dark photon candidates are sought. The processed spectra are rescaled by multiplying each bin by the noise power and dividing by the hypothetical single-bin dark photon power,
735,736c696
< $\chi=1$ is arbitrarily chosen because, unlike the QCD axion, there is no benchmark model for the dark photon signal power. The analysis procedure will self-correct for the arbitrarily chosen $\chi$. Also, within the uncertainty, $T_{cav} \sim T_{amp,input} \sim T_{rec}$. So for a given spectrum measurement, $T_n$ can be thought of as constant and independent of the detuning factor $\Delta$. Thus, for simplicity, each processed spectrum will be rescaled using the noise temperature on resonance $T_n \approx T_n(f_0)$.
< 
---
> $\chi=1$ is arbitrarily chosen because, unlike the QCD axion, there is no benchmark model for the dark photon signal power. The analysis procedure will self-correct for the arbitrarily chosen $\chi$. 
737a698
> The uncertainty for each rescaled spectra bin is determined using standard uncertainty propagation techniques,
739,741d699
< Another way to understand the rescaling of the power excess for each processed spectrum $\delta_p$ has a Gaussian distribution with $\mu = 0$ and $\sigma = 1/\sqrt{N_p}$, where $N_p$ is the number of bins in the processed spectrum. That is, $\delta_p\sim \text{Gaus}(0, 1/\sqrt{N_p})$. Multiplying $\delta_p$ by $P_n$ scales the power excess to a calibrated power, and dividing by $P_s(\chi = 1)$ normalizes the power excess to a standard power.
< 
< The uncertainty for each rescaled spectra bin is similarly rescaled as 
743c701
<   \sigma_s = \sigma_p \frac{k_b b T_n}{P_{s}(\chi = 1)}\label{eqn:rescaled_uncertainty}.
---
>   \frac{\sigma_s^2}{\delta_s^2} = \frac{\sigma_p^2}{\delta_p^2} + \frac{\sigma_{P_N}^2}{\delta_{P_N}^2} + \frac{\sigma_{P_S}^2}{\delta_{P_S}^2}.
745d702
< There are systematic uncertainties in the signal power and noise temperature. The relative uncertainty in $Q_L$, $T_n$, and $\beta$ are recorded for each spectrum. The relative uncertainty in $f_0$ is subdominant to the other parameters and is not tracked. The relative uncertainty for $\veff$ is $0.076\%$ (Section~\ref{sec:position_error}), and the relative in $\eta$ is $0.14\%$ (Section~\ref{sec:eta}). But the systematic uncertainties are subdominant to the statistical uncertainties, and introducing them in Equation~\ref{eqn:rescaled_uncertainty} is complicated by the bin-to-bin correlations. These complications are avoided by introducing the systematic uncertainties after all the processed spectra are combined (Section~\ref{sec:combined_spectrum}). 
751,752c708,709
<   \includegraphics[width=\linewidth]{RescaledPowerExcess_500.pdf}
<   \caption{The power excess for a single cavity tuning rescaled to units of single-bin dark photon power. The orange band is the standard deviation.}
---
>   \includegraphics[width=0.8\linewidth]{RescaledPowerExcess_500.pdf}
>   \caption{The power excess rescaled to units of single-bin dark photon power. The orange band is the standard deviation.}
756c713,726
< The spectra are rescaled so that a dark photon signal would have unit height if its power is confined to a single bin. However, the expected dark photon lineshape is spread over about seven bin widths, and this reduces the SNR of each bin. 
---
> \subsubsection{Taking into account the dark photon lineshape}
> The spectra are rescaled so that a dark photon signal would have unit height if its power is confined to a single bin. However, the expected dark photon lineshape is spread over about eight bin widths, and this reduces the SNR of each bin. 
> 
> A matched filter is used to increase the SNR of a potential dark photon signal. Each spectrum is convolved with the lineshape as the kernel. However, there is a subtlety because neighboring bins have different uncertainties. The issue is resolved by treating the convolution like a $\chi^2$ minimization problem. Let 
> 
> \begin{align}
>   \chi^2 = \sum \frac{(Ak_i - \delta_{si})^2}{\sigma_{si}}
> \end{align}
> where $\delta_{si}$ ($\sigma_{si})$ is $\delta_{s}$ ($\sigma_{s}$) corresponding to bin $i$, $k_i$ is the element of the convolution kernel corresponding to bin i, and $A$ is the fitted amplitude of the signal. The more the bins $\delta_{si}$ match the shape of $k_i$, the larger the amplitude $A$. $\chi^2$ is minimized by setting the derivative of $\chi^2$ to zero and solving for $A$.
> 
> \begin{align}
>   A = \frac{\sum \frac{\delta_{si} k_i}{\sigma_{si}^2}}{\sum \frac{k_i^2}{\sigma_{si}^2}}
> \end{align}
> $A$ is the value for each bin in the optimally convolved spectrum. The uncertainty for parameters derived from $\chi^2$ minimization fits is known to be ${\sigma_A^2 = \left ( \eval{\dv[2]{\chi^2}{A} }_{\chi^2_{min}} \right )^{-1}}$, resulting in
758c728,731
< A matched filter is used to increase the SNR of a potential dark photon signal. Each spectrum is convolved with the lineshape as the kernel (Equation~\ref{eqn:lineshape}). For this analysis, the kernel consists of 31 bins, with the peak of the dark photon lineshape at the center. However, there is a subtlety because neighboring bins have different uncertainties. Thus, the elements of the convolution are weighted to minimize the $\chi^2$. 
---
> \begin{align}
>   \sigma_A^2 = \frac{1}{\sum \frac{2 k_i^2}{\sigma_i^2}}
> \end{align}
> In other words, a moving chi-square minimization fit is performed on the data. 
764,765c737,738
<   \includegraphics[width=\linewidth]{FilteredPowerExcess_500.pdf}
<   \caption{A matched filter is applied to the rescaled spectrum with power excess $\delta_s$ to form the filtered spectrum with power excess $\delta_f$. The orange band is the standard deviation.}
---
>   \includegraphics[width=0.8\linewidth]{FilteredPowerExcess_500.pdf}
>   \caption{A matched filter is applied the the rescaled spectrum with power excess $\delta_s$ to form the filtered spectrum with power excess $\delta_f$. The orange band is the standard deviation.}
768a742,750
> Once all spectra are processed, one can obtain a histogram of the power fluctuations normalized to the standard deviation $\delta_p/\sigma_p$, as shown in Fig.~\ref{fig:spectra_histogram}. The histogram follows a normal distribution with zero mean and unit standard deviation. 
> 
> \begin{figure}[htp]
>   \centering
>   \includegraphics[width=\linewidth]{dp_over_sigp_hist.pdf}
>   \caption{The power excess $\delta_p$ has a Gaussian distribution. }
>   \label{fig:spectra_histogram}
> \end{figure}
> 
770c752
< \subsection{Combined Spectrum}\label{sec:combined_spectrum}
---
> \subsection{Combined Spectrum}
780,795d761
< \begin{table}[htp]
< \begin{tabular}{l|c}
< parameter   & mean relative uncertainty               \\ \hline 
< $\eta$     & 0.14                       \\\hline
< $V_{eff}$   & \num{0.076}      \\\hline
< $T_n$       & \num{0.052} \\\hline
< Q           & \num{0.008} \\\hline
< $\beta$     & \num{0.012}                       \\\hline
< \end{tabular}
< \label{tab:systematics}
< \caption{Systematic uncertainties.}
< \end{table}
< 
< 
< The systematic uncertainties are now introduced into the analysis. Table~\ref{tab:systematics} shows the mean of the relative uncertainties recorded for each processed spectra. The most dominant systematic uncertainties are $\eta$, $\veff$, and $T_n$. However, these are subdominant to the statistical uncertainties. The mean of $\sigma_c/|\delta_c|$ for all bins in the combined spectrum is $\sim 14$. The systematic uncertainties add in quadrature to the statistical uncertainties. The new uncertainties for the combined spectrum are calculated as $\sigma_c^{\prime} = \sqrt{\sigma_c^2 + \delta_c^2\left( 0.14^2 + 0.076^2 + 0.052^2 \right)}$
< 
800,801c766,767
<   \includegraphics[width=\linewidth]{CombinedPowerExcess.pdf}
<   \caption{The combined spectrum. The orange band is the standard deviation and includes both statistical and systematic uncertainties.}
---
>   \includegraphics[width=0.8\linewidth]{CombinedPowerExcess.pdf}
>   \caption{The combined spectrum. The orange band is the standard deviation.}
807,809c773
< For this experiment, a statistically significant event for this experiment is defined to be a power excess with an $\snr > 5$. A detection is defined to be a statistically significant event that is persistent after the frequency range is rescanned and that passes additional laboratory tests. These tests include determining that the signal is not radio frequency interference (RFI) and confirming that the signal power decreases appropriately when the cavity is detuned from the signal. One can also investigate the potential dark matter signal with different modes to determine if the signal power scales with the varying $\veff$~\cite{PhysRevLett.127.261803}. 
< 
< Figure~\ref{fig:spectra_histogram} suggests that there are no signals that are statistically significant. In the absence of any apparent dark photon candidates, the statistics of the combined spectrum are used to set an upper limit on what dark photon signals could exist\footnote{This SNR threshold is arbitrary. The chances of discovery are increased by lowering the SNR threshold at the cost of the operational complexity from having to perform more rescans.}.
---
> Figure~\ref{fig:spectra_histogram} suggests that there are no signals that are non-statistical. In the absence of any obvious dark photon candidates, the statistics of the combined spectrum are used to set an upper limit on what dark photon signals could exist.
811c775
< The probability distribution $p$ of measuring a power excess $\delta_c$ given a haloscope signal power $P_S$ is a normal distribution centered around the dark photon signal power.
---
> The probability distribution of measuring a power excess $\delta_c$ given a haloscope signal power $S$ is a normal distribution centered around the dark photon signal power.
814c778
<   p(\delta_c|P_S) = \frac{1}{\sqrt{2\pi\sigma_{c}}}\exp\left ( -\frac{(\delta_{c} - P_S)^2}{2\sigma_{c}^2} \right )
---
>   P(\delta_c|S) = \frac{1}{\sqrt{2\pi\sigma_{c}}}\exp\left ( -\frac{(\delta_{c} - S)^2}{2\sigma_{c}^2} \right )
816c780
< Note that $P_S=0$ if no dark photon exists in the RF bin. 
---
> Note that $S=0$ if no dark photon exists in the RF bin. 
818c782
< However, to place a limit on any possible dark photon signal power, it is more useful to have the probability distribution of $P_S$ given a measured power excess $\delta_c$, $p(P_S|\delta_c)$. Using Bayes Theorem
---
> However, to place a limit on any possible dark photon signal power, it is more useful to have the probability distribution of S given a measured power excess $\delta_c$, $P(S|\delta_c)$. Using Bayes Theorem
821c785
<   p(P_S|\delta_c) = p(\delta_c|P_S) \frac{p(P_S)}{p(\delta_c)}
---
>   P(S|\delta_c) = P(\delta_c|S) \frac{P(S)}{P(\delta_c)}
824c788
< where $p(P_S)$ is the probability of measuring dark photon signal power S, and $p(\delta_c)$ is the probability of measuring power excess $\delta_c$. $\delta_c$ in Equation~\ref{eqn:bayes} is a parameter and not a continuous variable, so $P(\delta_c)$ is a constant. The prior used for this analysis is that $P_S \geq 0$. In the absence of any other information, any value for $P_S$ above zero is equally likely\footnote{$P_S$ also has an upper limit based on previous exclusions, but this limit has a negligible effect on the subsequent analysis.}. Consequently, 
---
> where $P(S)$ is the probability of measuring dark photon signal power S, and $P(\delta_c)$ is the probability of measuring power excess $\delta_c$. $\delta_c$ in Equation~\ref{eqn:bayes} is a parameter and not a continuous variable, so $P(\delta_c)$ is a constant. The prior used for this analysis is that $S \geq 0$. In the absence of any other information, any value for S above zero is equally likely\footnote{S also has an upper limit based on previous exclusions, but this limit has a negligible effect on the subsequent analysis.}. Consequently, 
827c791
<   \frac{p(P_S)}{p(\delta_c)} \propto H(P_S)
---
>   \frac{P(S)}{P(\delta_c)} \propto H(x)
829c793
< where $H(P_S)$ is the unit step function. That means $p(\delta_s|P_S)$ is just a normal distribution truncated at zero,
---
> where $H(x)$ is the unit step function. That means $P(\delta_s|S)$ is just a normal distribution truncated at zero,
832c796
<   p(P_S|\delta_c) \propto \frac{1}{\sqrt{2\pi\sigma_c}}\exp\left ( -\frac{(\delta_c - P_S)^2}{2\sigma_c^2} \right ) H(P_S)\label{eqn:dp_gaussian_distribution}.
---
>   P(S|\delta_c) \propto \frac{1}{\sqrt{2\pi\sigma}}\exp\left ( -\frac{(\delta_c - S)^2}{2\sigma_c^2} \right ) H(x)\label{eqn:dp_gaussian_distribution}.
836c800
< The 90\% confidence limit for the dark photon signal power is the value of $\delta_c$ for which 90\% of the probability distribution lies below. The inverted, but equivalent, statement is that signal powers above this $\delta_c$ are excluded with 90\% confidence. The 90\% confidence limits for dark photon signal power are determined by applying the percent point function to the truncated normal distribution in Equation~\ref{eqn:dp_gaussian_distribution}. 
---
> The 90\% confidence limit for the dark photon signal power is the value of $\delta_c$ for which 90\% of the probability distribution lies below. The inverted, but equivalent, statement is that signal powers above this $\delta_c$ are excluded with 90\% confidence. The 90\% confidence limits for dark photon signal power are determined by applying the percent point function to the truncated normal distribution in Equation~\ref{eqn:dp_gaussian_distribution}. The result is shown in Fig.~\ref{fig:dp_power_exclusion}.
850c814
< Finding $\chi_{90\%}$ amounts to taking the square root of Fig.~\ref{fig:dp_power_exclusion}. Between $\SI{65.5}{\mu eV}$ and $\SI{69.3}{\mu eV}$, the excluded dark photon mixing angle is $\chi_{90\%} \sim \SI{1e-13}{}$ for the unpolarized dark photon case ($\cost = 1/3$). The limits are shown in Fig.~\ref{fig:dp_limits} and are better with expectations laid out in Section~\ref{sec:expected_sensitivity} (perhaps because of the overlapping spectra). Orpheus is the highest-frequency tunable microwave haloscope search to date and achieves sensitivities comparable to other haloscope experiments. 
---
> Finding $\chi_{90\%}$ amounts to taking the square root of Fig.~\ref{fig:dp_power_exclusion}. Between $\SI{65.5}{\mu eV}$ and $\SI{69.3}{\mu eV}$, the excluded dark photon mixing angle is $\chi_{90\%} \sim \SI{1e-13}{}$ for the unpolarized dark photon case. The limits are shown in Fig.~\ref{fig:dp_limits} and are better with expectations laid out in Section~\ref{sec:expected_sensitivity}. Orpheus is the highest-frequency tunable microwave haloscope search to date and achieves sensitivities comparable to other haloscope experiments.
852d815
< The true result for the excluded $\chi$ is as jagged as the power exclusion in Fig.~\ref{fig:dp_power_exclusion}. To produce a smoother plot, the $\chi$ exclusion is downsampled by a factor of 100 using the Fourier method (Python's scipy.signal.resample method). The resampling of limits for smoother plots is common practice~\cite{PhysRevD.103.032002}.
856c819
<   \subfloat{\includegraphics[width=\linewidth]{MixingAngleExclusion_v_mass_publication_downsampled}}\\
---
>   \subfloat{\includegraphics[width=\linewidth]{MixingAngleExclusion_v_mass_publication}}\\
862,864d824
< If the dark photon polarization is fixed or varying on timescales much longer than the measurement, the scenario implies $\langle \cos^2\theta \rangle \geq 0.076$ for a 90\% confidence limit~\cite{PhysRevD.104.092016}, and the results can be appropriately rescaled. In the fixed polarization scenario, the integration time and timing information, e.g., repeated measurements at the same cavity frequency taken hours apart, can be used to improve the lower bound of $\langle \cos^2\theta\rangle$ and thus improve the DPDM exclusion limit~\cite{PhysRevD.104.095029, PhysRevD.104.092016}. In the case of Orpheus, the deepest exclusion near $\SI{15.95}{GHz}$ in Fig.~\ref{fig:dp_limits} resulted from about one day of integration.
< 
< 
879c839
< Orpheus has many design parameters that can be adjusted to optimize $Q_0$ and $\veff$, including the mirror radius of curvature, dielectric plate thickness, and dielectric plate positions. As currently configured, the Orpheus $V_{eff}$ is about $2\%$ of the physical volume. However, Fig.~\ref{fig:veff_position_err} demonstrates that a more optimal placement of the dielectric plates increases $\veff$ by more than 7\%. $\veff$ can also be increased by placing dielectrics at every other antinode instead of every fourth of an antinode.
---
> Orpheus has many design parameters that can be adjusted to optimize $Q_u$ and $\veff$, including the mirror radius of curvature, dielectric plate thickness, and dielectric plate positions. As currently configured, the Orpheus $V_{eff}$ is about $2\%$ of the physical volume. However, Fig.~\ref{fig:veff_position_err} demonstrates that a more optimal placement of the dielectric plates increases $\veff$ by more than 7\%. $\veff$ can also be increased by placing dielectrics at every other antinode instead of every fourth of an antinode.
881c841
< This iteration of Orpheus achieved $Q_L\approx 10000$, which is comparable to the $Q_L$ expected of a cylindrical copper cavity operating at the TM$_{010}$ mode operating in a similar frequency range\footnote{This is calculated from the ADMX Run1c cavity~\cite{PhysRevLett.127.261803}, which has $Q_L\sim\num{80000}$, and using the anomalous skin effect frequency scaling relation $\num{80000}\times \left(\SI{16}{GHz}/\SI{1}{GHz}\right )^{2/3}=\num{13000}$.}. But the literature suggests that quality factors of \num{5e4}~\cite{Dunseith_2015} and even \num{2e5}~\cite{Clarke_1982} are achievable for GHz range Fabry-Perot cavities. Both simulations and analytical estimations suggest that diffraction is a dominant source of loss~\cite{cervantes2021search} and will only become worse as the cavity length increases relative to the mirror size. Diffraction losses can be mitigated by optimizing the mirror radius of curvature (likely by decreasing it). One can also reduce diffraction by increasing the mirror size, but that increases the physical volume of your cavity, which would necessitate a larger, more expensive magnet. It may be possible to mitigate diffraction losses by curving the surface of the dielectric plate so that they act as lenses that collimate the field. However, given that the dielectrics are only a few mm thick, its radius of curvature would have to be about $\sim \SI{200}{cm}$ and may be difficult to machine. One workaround is to have dielectrics with a smaller diameter than the mirrors, but it may add more mechanical complications. It is also possible that curving the dielectric plate surface will reduce the cavity tuning range. 
---
> For scaling the Orpheus concept to larger sizes, it is essential to manage the diffraction losses. Both simulations and analytical estimations suggest that diffraction is a dominant source of loss~\cite{cervantes2021search} and will only become worse as the cavity length increases relative to the mirror size. Diffraction losses can be mitigated by optimizing the mirror radius of curvature (likely by decreasing it). One can also reduce diffraction by increasing the mirror size, but that increases the physical volume of your cavity, which would necessitate a larger, more expensive magnet. It may be possible to mitigate diffraction losses by curving the surface of the dielectric plate so that they act as lenses that collimate the field. However, given that the dielectrics are only a few mm thick, its radius of curvature would have to be about $\sim \SI{200}{cm}$ and may be difficult to machine. One workaround is to have dielectrics with a smaller diameter than the mirrors, but it may add more mechanical complications. It is also possible that curving the dielectric plate surface will reduce the cavity tuning range. 
885c845
< From the scan rate equation (Equation~\ref{eqn:scan_rate}) and the relationship $Q_L = Q_0/(1+\beta)$, one can determine that $\beta = 2$ optimizes the scan rate. Unfortunately, with the current coupling mechanism, the aperture size would have to be comparable to or greater than the waveguide cross section, and increasing the aperture size decreases $Q_0$. This is especially unfortunate for designing larger Orpheus detectors because, for a fixed coupling hole size, the cavity coupling coefficient reduces for longer cavities. Luckily, any cavity can be impedance-matched with the appropriate network~\cite{pozar}. But this impedance matching network must be engineered and implemented for Orpheus if this design is to be scaled to reach DFSZ sensitivity.
---
> Developing a reliable and adjustable cavity coupling mechanism is also essential for scaling the concept. For a fixed coupling hole size, the cavity coupling coefficient reduces for longer cavities. Luckily, any cavity can be impedance-matched with the appropriate network~\cite{pozar}.
889c849
< \subsection{Scanning More Dark Matter Parameter Space and Reaching DFSZ Sensivity}
---
> \subsection{Scanning More Dark Matter Parameter Space}
898c858
< Orpheus can achieve KSVZ sensitivity if ${V_{eff}\sim \SI{120}{mL}}$ and $Q_L\sim \num{2e4}$, $T_n\sim\SI{1}{K}$, and $B_0 = \SI{10}{T}$. That would require the optimizations mentioned earlier, cooling the cavity with a dilution refrigerator, quantum noise limited amplifiers, and technological advances in winding superconducting dipole magnets. Except for the dipole magnet, this is all achievable with current technology. DFSZ may be reached by increasing the cavity size even further, such that ${V_{eff}\sim \SI{600}{mL}}$. Detection mechanisms that subvert the Standard Quantum Limit, such as vacuum squeezing~\cite{Backes2021} and superconducting qubit photon counters~\cite{PhysRevLett.126.141302}, may also be developed in this frequency range to increase sensitivity further.
---
> Orpheus can achieve KSVZ sensitivity if ${V_{eff}\sim \SI{120}{mL}}$ and $Q_L\sim \num{2e4}$, $T_n\sim\SI{1}{K}$, and $B_0 = \SI{10}{T}$. That would require the optimizations mentioned earlier, cooling the cavity with a dilution refrigerator, quantum noise limited amplifiers, and technological advances in winding superconducting dipole magnets. Except for the dipole magnet, this is all achievable with current technology. DFSZ may be reached by increasing the cavity size even further, such that ${V_{eff}\sim \SI{600}{mL}}$. Detection mechanisms that subvert the Standard Quantum Limit, such as superconducting qubit photon counters~\cite{PhysRevLett.126.141302}, may also be developed in this frequency range to increase sensitivity further.
902,903c862,863
< Orpheus has been able to exclude an impressive amount of parameter space half an order of magnitude higher in frequency than other haloscope experiments while also having a larger tuning range. 
< Between $\SI{65.5}{\mu eV}$ and $\SI{69.3}{\mu eV}$, the excluded dark photon kinetic mixing strength is ${\chi_{90\%} \sim \num{1e-13}}$ for the unpolarized dark photon case. With modest alterations and several experimental iterations, the same apparatus may be used to exclude larger parameter space from \SI{45}{\mu eV} to \SI{80}{\mu eV}  with similar sensitivities. A \SI{1.5}{T} magnet is currently being wound to allow Orpheus to scan for axions in addition to dark photons.
---
> Orpheus has been able to exclude an impressive amount of parameter space half an order of magnitude higher in frequency than other haloscope experiments, while also having a larger tuning range. 
> Between $\SI{65.5}{\mu eV}$ and $\SI{69.3}{\mu eV}$, the excluded dark photon kinetic mixing angle is ${\chi_{90\%} \sim \num{1e-13}}$ for the unpolarized dark photon case. With modest alterations and several experimental iterations, the same apparatus may be used to exclude larger parameter space from \SI{45}{\mu eV} to \SI{80}{\mu eV}  with similar sensitivities. A \SI{1.5}{T} magnet is currently being wound to allow Orpheus to scan for axions in addition to dark photons.
909,938c869
< This work was supported by the U.S. Department of Energy through Grants No. DE-SC0011665 and by the Heising-Simons Foundation. Pacific Northwest National Laboratory (PNNL) is operated by Battelle Memorial Institute for the DOE under Contract No. DE-AC05-76RL01830. Prepared by LLNL under Contract DE-AC52-07NA27344 with release \#: LLNL-JRNL-834496. Many of the parts were fabricated by the University of Washington Physics Machine Shop and CENPA machine shop. CENPA administration and engineers helped with developing the infrastructure to commission the Orpheus test stand. We thank M. Baryakhtar for helpful discussions and clarification on dark photon cosmology.
< 
< \appendix
< \section{More about the Simulated and Measured Scattering Parameters S$_{21}$ and S$_{11}$}
< Fig.s~\ref{fig:s21} and~\ref{fig:s11} show both the measured and simulated scattering parameters S$_{21}$ and S$_{11}$. 
< 
< \begin{figure}[htp]
<   \centering
<   \includegraphics[width=0.95\linewidth]{16GHz_s21.pdf}
<   \caption{The measured and simulated S$_{21}$.}
<   \label{fig:s21}
< \end{figure}
< 
< \begin{figure}[htp]
<   \centering
<   \includegraphics[width=0.95\linewidth]{16GHz_s11.pdf}
<   \caption{The measured and simulated S$_{11}$.}
<   \label{fig:s11}
< \end{figure}
< 
< 
< The scattering parameters were simulated using HFSS's driven modal solution. The eigenmode solver is untenable due to the large density of modes, particularly due to the subresonances of the dielectrics. The majority of these modes are irrelevant. The driven modal solution filters out modes that do not couple well to the aperture.
< 
< The number of mesh elements required for simulation is reduced by simulating thicker mirror apertures than what was implemented in the experiment. The thicker apertures reduced the throughput of the energy from the simulated wave port, and so the simulated cavity is unsurprisingly very undercoupled ($\beta \approx 0$). However, this undercoupling does not affect the field distribution, only the amplitude of the field. In other words, the cavity coupling coefficient does not affect the simulated $\veff$ or $f_0$. Ultimately, the simulations are only used to extract $\veff$ and to identify the \tem mode. Other parameters for determining the dark matter signal strength, such as $Q_L$, $\beta$, and $f_0$, are measured directly.
< 
< The width of the measured resonance is roughly double the simulated resonance width because the measurement corresponds to a critically-coupled port ($\beta = 1$). The width corresponds to $f_0/Q_L$, and $Q_L = Q_0/(1+\beta)$.
< 
< The absolute values of the scattering parameters differ between the measurement and simulation. One reason is because of the different cavity coupling coefficients. The other reason is that the measured scattering parameters include the amplifier gains and insertion losses along the transmission line. However, the effects of the transmission line do not impact the science as they affect the potential signal power and the noise floor in the same manner. Because of the effects of the transmission line, the absolute values of the scattering parameters are not indicative of the losses of the cavity. Rather, it is the width of the resonance that is a direct measurement of the losses in the cavity (Equations~\ref{eqn:lorentzian_transmission} and~\ref{eqn:lorentzian_reflection}). 
< 
< \FloatBarrier
---
> This work was supported by the U.S. Department of Energy through Grants No. DE-SC0011665 and by the Heising-Simons Foundation. Pacific Northwest National Laboratory (PNNL) is operated by Battelle Memorial Institute for the DOE under Contract No. DE-AC05-76RL01830. Many of the parts were fabricated by the University of Washington Physics Machine Shop and CENPA machine shop. CENPA administration and engineers helped with developing the infrastructure to commission the Orpheus teststand. We thank M. Baryakhtar for helpful discussions and clarification on dark photon cosmlogy.

